PipeTune: Pipeline Parallelism of Hyper and System Parameters Tuning for Deep Learning Clusters

DNN learning jobs are common in today's clusters due to the advances in AI driven services such as machine translation and image recognition. The most critical phase of these jobs for model performance and learning cost is the tuning of hyperparameters. Existing approaches make use of techniques such as early stopping criteria to reduce the tuning impact on learning cost. However, these strategies do not consider the impact that certain hyperparameters and systems parameters have on training time. This paper presents PipeTune, a framework for DNN learning jobs that addresses the trade-offs between these two types of parameters. PipeTune takes advantage of the high parallelism and recurring characteristics of such jobs to minimize the learning cost via a pipelined simultaneous tuning of both hyper and system parameters. Our experimental evaluation using three different types of workloads indicates that PipeTune achieves up to 22.6% reduction and 1.7x speed up on tuning and training time, respectively. PipeTune not only improves performance but also lowers energy consumption up to 29%.

==> plots/batch_size/time_vs_accuracy.dat <==
""
1 64 206 97.77
2 256 147 94.36
3 1024 130 87.77
""


==> plots/clusters/dataset/kmeans_1.csv <==
"model","dataset","cores","mem","batch","epoch","duration","cluster","type"
"1","1",16,8,32,7,274,1,1
"1","1",8,16,64,1,156,1,1
"1","1",16,32,32,4,229,1,1
"1","1",4,32,32,4,219,1,1
"1","2",8,4,32,4,227,1,1
"1","2",4,32,32,10,215,1,1
"1","1",16,16,32,2,231,1,1
"1","1",16,4,64,7,135,1,1
"1","2",4,32,64,8,121,1,1
"1","1",16,4,32,4,239,1,1
"1","1",16,4,64,2,136,1,1
"1","1",16,4,64,8,133,1,1
"1","1",4,32,64,7,122,1,1
"1","2",8,4,64,3,127,1,1
"1","2",16,16,64,4,133,1,1
"1","2",4,8,32,9,217,1,1
"1","1",4,8,32,9,217,1,1
"1","1",8,32,64,9,129,1,1
"1","2",8,4,64,8,126,1,1
"1","2",4,8,64,10,122,1,1
"1","2",4,4,32,2,223,1,1
"1","2",8,8,64,4,130,1,1
"1","1",16,8,32,2,271,1,1
"1","1",16,8,64,1,154,1,1
"1","1",4,16,64,3,126,1,1
"1","2",16,4,32,4,232,1,1
"1","1",4,4,64,9,124,1,1
"1","2",16,32,64,7,132,1,1
"1","2",4,8,32,6,217,1,1
"1","2",16,4,32,1,258,1,1
"1","1",8,32,64,7,128,1,1
"1","1",4,4,32,8,219,1,1
"1","2",4,4,32,8,217,1,1
"1","1",16,16,32,9,270,1,1
"1","2",8,16,32,3,226,1,1
"1","2",16,8,32,5,235,1,1
"1","1",16,32,32,5,229,1,1
"1","1",8,4,64,5,128,1,1
"1","2",8,32,32,2,240,1,1
"1","2",16,4,64,7,133,1,1
"1","1",16,8,64,7,130,1,1
"1","2",8,4,64,7,125,1,1
"1","2",8,32,64,5,127,1,1
"1","1",8,32,32,9,244,1,1
"1","2",16,4,64,8,132,1,1
"1","2",8,4,32,6,227,1,1
"1","2",16,32,64,2,134,1,1
"1","2",8,8,32,2,230,1,1
"1","2",8,32,64,2,129,1,1
"1","2",8,16,64,2,132,1,1
"1","1",16,4,64,9,132,1,1
"1","2",16,16,32,7,230,1,1
"1","1",8,8,64,4,141,1,1
"1","2",16,32,64,4,133,1,1
"1","1",4,16,32,7,214,1,1
"1","2",16,32,64,10,128,1,1
"1","2",8,16,64,9,127,1,1
"1","1",4,32,32,2,224,1,1
"1","2",16,8,32,6,232,1,1
"1","1",8,8,32,2,227,1,1
"1","1",4,8,64,2,127,1,1
"1","2",16,16,64,9,136,1,1
"1","2",4,4,32,9,216,1,1
"1","2",8,8,64,1,155,1,1
"1","2",4,4,64,9,122,1,1
"1","2",8,16,64,10,126,1,1
"1","2",16,4,64,4,133,1,1
"1","1",4,4,64,5,123,1,1
"1","1",4,16,32,5,215,1,1
"1","1",8,16,32,1,245,1,1
"1","1",4,16,64,7,123,1,1
"1","2",4,32,32,3,218,1,1
"2","3",8,16,512,5,259,1,2
"1","1",16,16,32,10,266,1,1
"1","1",8,4,32,1,246,1,1
"1","2",4,4,32,4,220,1,1
"1","2",16,8,32,9,232,1,1
"1","2",8,32,64,10,125,1,1
"1","2",4,4,64,10,122,1,1
"1","2",8,4,64,5,126,1,1
"1","2",16,32,32,7,232,1,1
"1","1",4,16,32,2,218,1,1
"1","1",8,4,32,7,221,1,1
"1","2",8,16,64,7,130,1,1
"1","2",8,8,64,7,128,1,1
"1","2",16,8,64,8,132,1,1
"1","1",16,32,32,3,230,1,1
"1","2",4,32,32,4,217,1,1
"1","2",16,8,64,1,153,1,1
"1","2",4,4,32,6,217,1,1
"1","1",4,4,64,1,158,1,1
"1","1",4,32,64,6,122,1,1
"1","1",16,16,64,1,152,1,1
"1","2",16,8,32,4,238,1,1
"1","2",16,16,64,10,136,1,1
"1","2",8,8,32,8,240,1,1
"1","2",16,8,64,7,132,1,1
"1","1",8,32,64,2,132,1,1
"1","1",8,8,64,6,139,1,1
"1","1",4,4,64,7,126,1,1
"1","1",8,8,64,10,139,1,1
"1","2",16,4,64,10,133,1,1
"1","2",4,8,32,1,251,1,1
"1","1",4,16,32,10,211,1,1
"1","2",4,32,64,1,155,1,1
"1","1",16,32,64,4,129,1,1
"1","2",8,16,32,7,225,1,1
"1","2",4,16,64,2,129,1,1
"1","1",16,8,32,10,269,1,1
"1","1",8,8,32,4,224,1,1
"1","2",4,8,32,7,216,1,1
"1","1",4,8,64,4,123,1,1
"1","2",16,4,64,1,157,1,1
"1","2",8,32,64,8,125,1,1
"1","2",16,16,64,1,157,1,1
"1","2",4,32,32,8,216,1,1
"1","2",4,8,64,6,124,1,1
"1","2",4,4,64,1,155,1,1
"1","2",8,16,32,1,250,1,1
"1","1",16,32,64,2,133,1,1
"1","1",4,32,64,3,125,1,1
"1","1",16,8,32,9,271,1,1
"1","1",8,32,32,8,227,1,1
"1","2",16,32,32,6,229,1,1
"1","2",16,8,64,4,133,1,1
"1","2",16,16,32,3,235,1,1
"1","2",16,4,64,5,131,1,1
"1","2",8,8,64,6,128,1,1
"1","1",8,16,32,3,221,1,1
"1","2",16,16,64,6,134,1,1
"1","2",8,8,32,9,240,1,1
"1","1",8,4,64,6,128,1,1
"1","2",8,8,32,5,241,1,1
"1","1",8,32,64,10,126,1,1
"1","2",4,8,64,5,125,1,1
"1","1",4,4,64,2,130,1,1
"1","1",8,8,64,8,142,1,1
"1","2",16,32,32,3,231,1,1
"1","2",4,4,64,4,124,1,1
"1","2",4,16,32,1,247,1,1
"1","2",4,16,32,4,217,1,1
"1","1",8,8,64,9,141,1,1
"1","2",16,16,64,5,134,1,1
"1","1",16,16,64,4,130,1,1
"1","2",16,32,32,4,230,1,1
"1","2",16,8,32,2,235,1,1
"1","2",16,16,64,7,133,1,1
"1","2",4,4,64,2,128,1,1
"1","2",8,4,64,6,127,1,1
"1","2",16,16,64,2,137,1,1
"1","2",16,8,64,2,134,1,1
"1","1",4,16,64,2,130,1,1
"1","2",8,32,32,5,241,1,1
"1","2",4,32,32,1,248,1,1
"1","1",8,32,32,2,225,1,1
"1","1",4,8,32,1,248,1,1
"1","1",8,32,32,3,226,1,1
"1","1",16,16,64,7,130,1,1
"1","2",8,16,64,6,129,1,1
"1","1",4,8,32,5,221,1,1
"1","2",4,4,32,10,215,1,1
"1","1",16,4,32,7,232,1,1
"1","2",8,4,64,4,127,1,1
"1","1",16,4,64,3,133,1,1
"1","1",16,32,32,1,253,1,1
"1","1",4,16,64,4,125,1,1
"1","1",8,32,32,5,224,1,1
"1","2",4,4,64,3,127,1,1
"1","1",4,32,32,7,219,1,1
"1","1",8,8,64,2,136,1,1
"1","1",4,32,64,4,126,1,1
"1","2",8,4,32,2,228,1,1
"1","2",16,4,32,10,230,1,1
"1","1",16,16,32,4,230,1,1
"1","2",8,8,32,7,241,1,1
"1","1",4,16,32,8,213,1,1
"1","1",8,4,64,1,156,1,1
"1","1",4,32,64,2,125,1,1
"1","2",8,32,64,9,127,1,1
"1","2",8,8,64,10,126,1,1
"1","2",8,8,32,4,240,1,1
"1","1",4,8,32,3,219,1,1
"1","1",8,8,32,6,224,1,1
"1","1",4,8,64,10,124,1,1
"1","2",4,32,32,7,215,1,1
"1","1",4,8,32,2,223,1,1
"1","1",8,32,32,1,249,1,1
"1","1",16,16,32,7,273,1,1
"1","2",16,4,32,9,229,1,1
"1","2",16,32,32,8,230,1,1
"1","1",8,32,64,8,128,1,1
"1","2",8,32,32,6,236,1,1
"1","1",16,32,64,5,128,1,1
"1","2",4,32,32,6,215,1,1
"1","1",16,4,64,5,134,1,1
"1","1",4,32,32,9,217,1,1
"1","2",8,8,64,8,127,1,1
"3","3",16,32,1024,3,5233,1,2
"1","2",4,16,32,8,214,1,1
"1","1",16,4,64,6,131,1,1
"1","2",16,8,32,1,259,1,1
"1","2",16,8,64,5,131,1,1
"1","1",16,4,32,2,239,1,1
"1","1",8,8,32,7,227,1,1
"1","1",16,16,64,9,129,1,1
"1","2",8,4,64,1,154,1,1
"1","1",8,32,64,6,129,1,1
"1","1",8,8,32,3,223,1,1
"1","2",4,16,64,5,125,1,1
"1","2",8,4,32,10,224,1,1
"1","2",8,16,32,10,225,1,1
"1","2",8,8,32,3,241,1,1
"1","1",4,16,64,8,124,1,1
"1","1",4,8,32,6,216,1,1
"1","2",4,16,32,2,220,1,1
"1","2",4,16,32,7,218,1,1
"1","2",8,8,32,1,245,1,1
"1","2",8,16,32,4,227,1,1
"1","1",8,8,32,5,223,1,1
"1","1",8,4,64,8,128,1,1
"1","2",16,32,64,1,154,1,1
"1","1",4,32,32,3,219,1,1
"1","2",16,32,32,2,231,1,1
"1","1",4,16,64,1,154,1,1
"1","1",16,8,64,2,135,1,1
"1","1",16,32,32,7,230,1,1
"1","2",4,8,64,2,128,1,1
"1","1",8,4,64,4,126,1,1
"1","2",16,32,64,6,129,1,1
"1","2",16,32,64,3,133,1,1
"1","2",8,8,64,5,128,1,1
"1","1",4,4,64,4,127,1,1
"1","1",8,8,32,8,221,1,1
"1","1",8,8,64,1,155,1,1
"1","2",16,4,32,2,233,1,1
"1","2",16,16,32,10,227,1,1
"1","1",4,4,32,10,218,1,1
"1","2",16,8,32,10,232,1,1
"1","2",16,8,64,9,130,1,1
"1","1",8,4,32,6,220,1,1
"1","1",4,32,64,8,121,1,1
"1","2",4,8,32,2,223,1,1
"1","1",8,4,32,3,218,1,1
"1","2",16,16,64,8,134,1,1
"1","1",16,8,32,1,260,1,1
"1","2",8,32,64,6,127,1,1
"1","1",8,8,32,10,222,1,1
"1","1",4,32,64,10,119,1,1
"1","2",8,4,32,3,226,1,1
"1","2",16,4,32,7,231,1,1
"1","1",4,4,32,3,218,1,1
"1","1",16,4,32,3,236,1,1
"1","1",4,8,64,8,121,1,1
"1","1",4,32,32,5,219,1,1
"1","2",16,8,32,3,236,1,1
"1","1",8,8,64,7,143,1,1
"1","2",8,32,32,4,240,1,1
"1","2",16,8,32,8,231,1,1
"1","2",8,16,32,9,221,1,1
"1","2",8,32,32,7,239,1,1
"1","1",8,4,64,3,131,1,1
"1","2",8,16,32,8,224,1,1
"1","1",4,8,64,3,127,1,1
"1","1",8,16,32,7,218,1,1
"1","1",4,16,64,6,124,1,1
"1","2",8,32,64,3,128,1,1
"1","2",8,4,32,5,228,1,1
"1","1",16,8,32,6,275,1,1
"1","1",16,8,32,8,274,1,1
"1","2",8,32,64,1,152,1,1
"1","2",8,4,32,7,224,1,1
"1","1",16,16,64,5,129,1,1
"1","1",8,32,64,1,155,1,1
"1","1",16,4,32,8,232,1,1
"1","2",4,4,64,6,125,1,1
"1","2",4,16,64,6,122,1,1
"1","2",8,16,64,4,131,1,1
"1","1",4,32,64,5,123,1,1
"1","1",16,16,32,3,229,1,1
"1","1",8,8,32,1,246,1,1
"1","1",16,32,32,10,227,1,1
"1","2",16,32,64,8,130,1,1
"1","2",4,4,32,1,248,1,1
"1","2",8,4,64,2,132,1,1
"1","1",16,8,64,3,130,1,1
"1","1",16,16,64,2,134,1,1
"1","1",8,16,32,4,221,1,1
"1","1",4,32,32,1,252,1,1
"1","1",16,4,64,10,131,1,1
"1","1",4,4,32,5,220,1,1
"1","1",4,16,32,3,216,1,1
"1","1",4,32,32,6,220,1,1
"1","2",16,16,32,1,258,1,1
"1","1",8,4,64,10,126,1,1
"1","2",4,32,32,2,221,1,1
"1","1",4,4,32,4,219,1,1
"1","1",8,32,64,3,129,1,1
"1","2",4,4,64,5,124,1,1
"1","1",8,4,64,2,131,1,1
"1","2",8,8,64,3,133,1,1
"1","2",4,16,32,3,215,1,1
"1","1",16,32,64,8,128,1,1
"1","1",16,8,64,10,130,1,1
"1","2",8,4,64,10,126,1,1
"1","1",16,8,32,5,276,1,1
"1","2",8,8,32,10,240,1,1
"1","2",8,32,64,4,128,1,1
"1","1",16,32,64,7,129,1,1
"1","2",16,8,32,7,233,1,1
"1","1",8,32,32,7,223,1,1
"1","2",16,8,64,6,134,1,1
"1","1",16,16,32,8,268,1,1
"1","1",4,32,32,8,221,1,1
"1","1",8,4,32,4,220,1,1
"1","1",16,32,64,3,130,1,1
"1","2",4,16,64,9,121,1,1
"1","2",4,8,32,5,219,1,1
"1","1",8,16,64,2,131,1,1
"3","3",16,32,1024,4,5099,1,2
"1","1",16,16,64,10,129,1,1
"1","1",16,32,64,9,129,1,1
"1","1",4,8,64,5,124,1,1
"1","2",4,16,64,7,122,1,1
"1","1",16,32,64,10,130,1,1
"1","1",16,32,32,6,231,1,1
"1","2",16,4,64,6,130,1,1
"1","1",16,8,32,3,274,1,1
"1","2",4,32,32,9,214,1,1
"1","1",4,32,64,1,151,1,1
"1","2",4,4,32,5,216,1,1
"1","2",4,16,32,9,214,1,1
"1","1",4,4,64,10,122,1,1
"1","2",4,32,64,4,124,1,1
"1","2",4,32,64,7,122,1,1
"1","1",16,4,32,1,259,1,1
"1","2",4,8,64,1,156,1,1
"1","1",4,8,64,7,123,1,1
"1","1",8,8,64,5,139,1,1
"1","1",4,8,32,10,216,1,1
"1","2",16,16,32,2,235,1,1
"1","2",8,4,32,1,249,1,1
"1","1",16,32,64,1,167,1,1
"1","2",16,4,64,3,132,1,1
"1","2",4,16,64,8,122,1,1
"1","2",16,16,32,5,231,1,1
"1","1",8,16,32,6,220,1,1
"1","2",16,4,32,3,231,1,1
"1","2",4,32,64,6,123,1,1
"1","2",4,8,64,4,124,1,1
"3","3",16,32,1024,2,5462,1,2
"1","1",8,32,64,4,128,1,1
"1","1",8,16,32,9,220,1,1
"1","2",16,32,64,9,131,1,1
"1","1",8,4,64,9,127,1,1
"1","1",8,16,64,9,129,1,1
"1","1",4,16,32,1,249,1,1
"1","2",16,8,64,10,131,1,1
"1","1",16,8,64,6,131,1,1
"1","1",16,32,32,9,227,1,1
"1","2",4,8,64,7,123,1,1
"1","1",8,32,32,10,242,1,1
"1","2",16,32,32,5,231,1,1
"1","2",16,4,32,6,231,1,1
"1","2",16,32,32,1,258,1,1
"1","2",8,4,64,9,126,1,1
"1","1",8,32,32,6,222,1,1
"1","2",4,8,64,9,121,1,1
"1","1",16,4,32,6,234,1,1
"1","2",16,4,32,8,231,1,1
"1","1",16,16,64,6,131,1,1
"1","1",16,8,64,9,130,1,1
"3","3",16,32,1024,5,4864,1,2
"1","1",16,4,64,4,134,1,1
"1","1",8,8,32,9,221,1,1
"1","1",4,4,64,6,124,1,1
"1","2",4,32,64,5,122,1,1
"1","2",4,32,64,10,120,1,1
"1","2",16,16,64,3,139,1,1
"1","1",8,16,64,7,127,1,1
"1","2",8,32,32,3,239,1,1
"1","2",16,16,32,6,228,1,1
"1","2",8,16,32,5,225,1,1
"1","1",8,16,64,3,129,1,1
"1","2",4,16,32,6,215,1,1
"1","2",16,32,32,9,229,1,1
"1","2",16,4,64,9,132,1,1
"3","3",16,32,1024,1,1424,1,2
"1","1",16,8,64,8,132,1,1
"1","2",4,32,32,5,215,1,1
"1","1",4,4,32,2,220,1,1
"1","1",4,8,64,1,156,1,1
"1","2",8,8,32,6,238,1,1
"1","1",16,8,32,4,274,1,1
"1","1",8,32,64,5,127,1,1
"1","1",16,4,32,10,235,1,1
"1","2",4,16,32,5,217,1,1
"1","2",4,4,32,7,217,1,1
"1","1",4,4,64,8,123,1,1
"1","1",16,16,64,3,131,1,1
"1","1",4,8,32,4,220,1,1
"1","2",8,32,64,7,127,1,1
"1","1",8,16,32,8,219,1,1
"1","1",8,16,32,5,221,1,1
"1","2",4,8,64,3,127,1,1
"1","2",4,8,32,10,215,1,1
"1","2",8,16,64,3,131,1,1
"1","2",8,8,64,2,134,1,1
"1","2",4,16,64,3,126,1,1
"1","2",8,32,32,9,238,1,1
"1","1",16,4,32,5,236,1,1
"1","2",4,8,32,8,219,1,1
"1","1",16,32,32,8,228,1,1
"1","1",4,8,32,7,217,1,1
"1","1",4,16,64,10,123,1,1
"1","2",4,16,64,4,123,1,1
"1","1",16,16,32,5,231,1,1
"1","1",4,4,64,3,127,1,1
"1","2",4,8,32,3,220,1,1
"1","2",16,16,32,4,233,1,1
"1","1",4,4,32,1,252,1,1
"1","2",16,8,64,3,134,1,1
"1","2",4,8,32,4,220,1,1
"1","1",8,4,32,2,220,1,1
"1","1",4,4,32,6,220,1,1
"1","2",8,8,64,9,127,1,1
"1","1",8,16,64,6,131,1,1
"1","1",8,4,32,8,221,1,1
"1","2",8,32,32,10,239,1,1
"1","2",4,4,64,8,123,1,1
"1","1",4,4,32,9,219,1,1
"1","1",16,4,32,9,232,1,1
"1","1",8,4,32,9,222,1,1
"1","1",16,8,64,5,130,1,1
"1","2",8,32,32,8,238,1,1
"1","1",4,8,64,6,122,1,1
"1","2",8,16,64,8,129,1,1
"1","2",4,32,64,3,123,1,1
"1","1",8,4,32,5,219,1,1
"1","2",8,16,64,5,129,1,1
"1","1",4,8,64,9,122,1,1
"1","1",16,16,32,6,233,1,1
"1","2",4,8,64,8,124,1,1
"1","2",4,16,64,1,158,1,1
"1","2",16,32,64,5,130,1,1
"1","2",4,16,32,10,214,1,1
"1","2",16,4,64,2,137,1,1
"1","1",16,16,64,8,130,1,1
"1","2",16,4,32,5,231,1,1
"1","1",8,8,64,3,142,1,1
"1","2",8,32,32,1,247,1,1
"1","1",4,16,64,9,124,1,1
"1","2",4,4,32,3,221,1,1
"1","1",16,4,64,1,155,1,1
"1","1",16,16,32,1,255,1,1
"1","1",16,32,64,6,128,1,1
"1","2",4,16,64,10,122,1,1
"1","1",8,4,64,7,125,1,1
"1","1",16,32,32,2,233,1,1
"1","2",16,16,32,9,227,1,1
"1","1",8,16,64,5,127,1,1
"1","2",8,16,32,6,227,1,1
"1","1",8,16,64,8,126,1,1
"1","2",8,16,64,1,154,1,1
"1","2",16,32,32,10,229,1,1
"1","2",8,4,32,8,222,1,1
"1","2",4,32,64,9,122,1,1
"1","1",8,16,32,2,220,1,1
"1","1",8,16,64,4,127,1,1
"1","1",4,16,64,5,124,1,1
"1","1",4,16,32,6,214,1,1
"1","1",8,16,32,10,217,1,1
"1","2",8,16,32,2,226,1,1
"1","2",4,32,64,2,125,1,1
"1","1",8,32,32,4,224,1,1
"1","1",4,16,32,9,212,1,1
"1","2",8,4,32,9,223,1,1
"1","2",4,4,64,7,122,1,1
"1","1",4,8,32,8,216,1,1
"1","1",8,16,64,10,128,1,1
"1","1",4,32,32,10,215,1,1
"1","1",4,16,32,4,214,1,1
"1","1",4,4,32,7,219,1,1
"1","2",16,16,32,8,230,1,1
"1","1",8,4,32,10,218,1,1
"1","1",16,8,64,4,129,1,1
"1","1",4,32,64,9,121,1,1


==> plots/clusters/dataset/kmeans_2.csv <==
"model","dataset","cores","mem","batch","epoch","duration","cluster","type"
"1","1",4,8,1024,1,54,2,1
"1","2",4,16,1024,8,39,2,1
"1","1",4,4,1024,5,40,2,1
"3","3",8,32,64,2,516,2,2
"1","2",16,16,1024,8,40,2,1
"1","2",4,8,1024,8,38,2,1
"2","3",8,32,64,5,181,2,2
"2","3",16,16,512,4,167,2,2
"1","2",16,4,1024,5,40,2,1
"2","3",8,8,32,2,213,2,2
"1","2",4,16,512,1,65,2,1
"1","1",4,32,512,8,43,2,1
"3","3",16,16,1024,5,341,2,2
"3","3",16,8,32,4,1060,2,2
"3","3",8,16,512,3,363,2,2
"2","3",4,16,64,1,207,2,2
"1","1",8,4,1024,10,38,2,1
"1","2",8,16,1024,2,44,2,1
"2","3",8,16,512,1,183,2,2
"3","3",4,32,32,3,534,2,2
"3","3",8,8,64,3,517,2,2
"2","3",4,16,1024,2,169,2,2
"1","1",4,4,1024,7,39,2,1
"1","2",8,32,1024,7,39,2,1
"2","3",8,8,1024,4,164,2,2
"1","1",16,4,512,6,47,2,1
"1","2",8,8,512,6,47,2,1
"1","2",8,8,512,2,51,2,1
"1","2",4,8,1024,3,43,2,1
"1","1",16,32,1024,3,41,2,1
"1","1",16,32,512,7,44,2,1
"1","2",16,32,1024,3,41,2,1
"1","2",8,32,512,6,45,2,1
"2","3",16,16,512,5,162,2,2
"1","1",4,16,1024,1,54,2,1
"1","2",4,32,512,6,46,2,1
"1","2",16,16,512,5,46,2,1
"1","1",16,8,1024,4,41,2,1
"1","2",16,16,1024,10,39,2,1
"1","1",4,4,1024,2,45,2,1
"1","1",8,4,512,7,45,2,1
"1","1",8,32,512,6,47,2,1
"3","3",8,8,64,1,541,2,2
"3","3",16,16,64,4,485,2,2
"1","1",8,16,1024,3,41,2,1
"1","2",8,8,1024,9,38,2,1
"2","3",8,32,32,1,235,2,2
"3","3",8,16,32,1,708,2,2
"3","3",16,32,512,2,382,2,2
"1","2",16,32,512,10,43,2,1
"2","3",16,8,32,5,207,2,2
"3","3",4,16,1024,3,340,2,2
"2","3",8,8,512,2,169,2,2
"2","3",4,16,32,4,204,2,2
"2","3",8,16,32,4,205,2,2
"1","1",16,32,1024,9,38,2,1
"3","3",8,16,1024,2,379,2,2
"1","1",8,32,512,7,45,2,1
"1","2",8,32,512,2,51,2,1
"3","3",16,32,32,1,1111,2,2
"1","2",16,4,512,4,47,2,1
"1","1",8,32,512,1,61,2,1
"1","1",16,32,1024,6,38,2,1
"3","3",16,16,1024,2,360,2,2
"1","1",16,16,1024,3,42,2,1
"1","2",8,16,512,7,45,2,1
"3","3",8,32,512,4,351,2,2
"2","3",8,8,32,1,235,2,2
"1","2",8,8,1024,7,39,2,1
"1","2",4,16,1024,6,40,2,1
"1","1",8,4,1024,9,39,2,1
"3","3",16,32,64,4,639,2,2
"1","2",8,4,1024,2,44,2,1
"2","3",4,32,32,4,206,2,2
"1","2",4,16,1024,5,40,2,1
"2","3",4,8,32,1,234,2,2
"1","2",4,8,1024,9,39,2,1
"1","2",16,16,512,6,47,2,1
"1","2",4,32,1024,5,39,2,1
"1","2",4,8,512,3,48,2,1
"3","3",16,8,32,5,1054,2,2
"1","1",4,8,1024,7,39,2,1
"3","3",16,8,32,1,1099,2,2
"1","2",4,4,512,10,44,2,1
"3","3",8,16,1024,3,362,2,2
"3","3",8,16,64,2,518,2,2
"3","3",8,32,1024,2,348,2,2
"1","2",4,32,1024,6,39,2,1
"2","3",16,16,32,5,205,2,2
"2","3",4,8,64,5,181,2,2
"2","3",4,8,1024,4,164,2,2
"2","3",8,32,1024,4,164,2,2
"1","1",8,16,1024,10,38,2,1
"1","1",4,4,1024,3,43,2,1
"2","3",16,8,64,3,191,2,2
"1","2",4,8,512,2,53,2,1
"1","1",16,32,512,10,43,2,1
"3","3",8,32,1024,3,344,2,2
"3","3",4,8,32,2,547,2,2
"1","2",4,4,1024,7,39,2,1
"1","1",4,16,1024,6,39,2,1
"2","3",8,32,32,5,203,2,2
"3","3",8,16,64,1,542,2,2
"1","2",4,4,512,7,44,2,1
"2","3",4,16,1024,5,154,2,2
"1","2",16,16,512,7,46,2,1
"1","2",16,8,512,3,51,2,1
"1","1",16,16,512,6,47,2,1
"2","3",4,32,64,3,187,2,2
"1","1",8,4,512,2,53,2,1
"3","3",4,8,32,5,537,2,2
"2","3",8,16,64,3,187,2,2
"1","2",8,8,1024,6,39,2,1
"1","1",4,16,1024,2,45,2,1
"2","3",8,8,64,2,188,2,2
"1","1",8,8,1024,5,40,2,1
"1","2",4,4,1024,9,39,2,1
"2","3",16,16,1024,2,169,2,2
"1","2",8,4,512,5,45,2,1
"1","2",16,8,1024,3,43,2,1
"1","2",16,8,512,1,65,2,1
"2","3",16,32,64,4,186,2,2
"2","3",16,8,32,4,207,2,2
"1","1",8,16,512,4,45,2,1
"2","3",16,32,64,1,208,2,2
"2","3",8,32,1024,5,152,2,2
"1","2",16,16,512,1,63,2,1
"3","3",8,16,32,5,658,2,2
"1","2",8,4,512,6,48,2,1
"1","2",4,16,512,5,45,2,1
"1","2",16,32,512,1,61,2,1
"1","2",4,16,1024,9,39,2,1
"1","1",16,16,512,4,47,2,1
"1","2",4,8,1024,5,40,2,1
"2","3",16,16,32,1,235,2,2
"1","1",16,8,512,8,45,2,1
"1","2",16,32,512,3,47,2,1
"3","3",4,32,1024,3,341,2,2
"2","3",16,32,32,2,214,2,2
"1","1",8,4,512,6,49,2,1
"1","2",8,32,512,3,46,2,1
"1","1",16,32,512,9,44,2,1
"1","2",4,32,512,4,45,2,1
"1","1",16,32,512,5,45,2,1
"1","1",16,8,1024,5,41,2,1
"1","2",16,8,512,6,48,2,1
"1","1",16,32,512,2,51,2,1
"2","3",4,8,512,3,167,2,2
"1","1",4,4,1024,1,55,2,1
"3","3",8,16,512,5,353,2,2
"2","3",8,8,1024,5,153,2,2
"1","2",16,4,1024,2,45,2,1
"2","3",16,8,64,5,184,2,2
"1","1",16,16,512,10,44,2,1
"1","1",4,16,512,5,46,2,1
"1","2",8,4,1024,9,40,2,1
"1","2",8,4,512,8,45,2,1
"1","2",16,32,512,5,45,2,1
"1","2",8,16,1024,7,39,2,1
"1","2",4,4,1024,3,42,2,1
"3","3",8,8,32,5,661,2,2
"2","3",4,32,512,5,160,2,2
"1","1",8,32,1024,7,38,2,1
"3","3",4,8,32,3,541,2,2
"1","2",4,16,512,2,52,2,1
"2","3",16,8,32,1,234,2,2
"1","2",16,32,512,2,50,2,1
"1","2",8,8,1024,5,40,2,1
"3","3",16,32,32,5,1071,2,2
"2","3",4,8,64,2,187,2,2
"1","1",16,8,512,4,46,2,1
"1","1",8,16,1024,9,39,2,1
"3","3",4,16,1024,4,62,2,2
"2","3",16,16,32,4,207,2,2
"1","2",8,16,1024,8,38,2,1
"1","1",8,16,512,6,47,2,1
"1","2",8,16,512,4,47,2,1
"1","1",8,32,512,2,50,2,1
"1","1",8,32,1024,9,37,2,1
"2","3",4,16,512,1,175,2,2
"2","3",8,32,1024,3,165,2,2
"1","1",8,16,512,3,48,2,1
"1","2",4,16,512,6,49,2,1
"1","2",8,8,512,7,45,2,1
"1","1",8,32,1024,10,36,2,1
"1","1",4,8,512,1,64,2,1
"2","3",8,16,32,3,207,2,2
"1","1",8,16,1024,8,39,2,1
"2","3",4,32,512,2,169,2,2
"1","2",16,8,512,2,52,2,1
"1","2",16,32,512,8,43,2,1
"1","1",16,8,1024,3,42,2,1
"1","1",8,16,512,7,46,2,1
"1","1",8,32,1024,1,52,2,1
"1","1",16,4,512,5,47,2,1
"1","1",16,8,512,2,51,2,1
"1","1",4,8,512,5,46,2,1
"1","2",4,32,512,5,44,2,1
"1","1",8,4,1024,7,39,2,1
"2","3",16,8,512,3,166,2,2
"2","3",16,8,512,4,166,2,2
"1","1",16,16,1024,9,40,2,1
"1","1",16,32,512,1,64,2,1
"2","3",16,8,32,2,215,2,2
"2","3",4,16,512,5,160,2,2
"1","2",4,4,1024,10,38,2,1
"1","1",4,8,512,3,48,2,1
"1","1",8,4,1024,2,45,2,1
"1","2",4,4,512,2,52,2,1
"1","2",16,4,512,5,47,2,1
"2","3",16,8,1024,1,172,2,2
"1","1",4,8,1024,5,40,2,1
"1","1",16,4,512,3,48,2,1
"1","2",8,32,1024,1,53,2,1
"1","2",16,4,1024,6,40,2,1
"1","1",4,16,512,10,44,2,1
"1","1",4,8,1024,6,39,2,1
"3","3",8,32,1024,1,355,2,2
"1","1",4,32,1024,8,37,2,1
"1","1",16,16,1024,6,39,2,1
"1","2",16,8,1024,4,41,2,1
"2","3",16,32,64,2,189,2,2
"1","1",4,16,1024,10,37,2,1
"3","3",4,16,512,1,370,2,2
"2","3",16,32,1024,5,153,2,2
"1","1",8,4,1024,5,41,2,1
"1","1",8,16,1024,4,41,2,1
"2","3",8,8,512,5,161,2,2
"1","2",8,32,512,10,41,2,1
"1","2",16,8,1024,2,46,2,1
"1","1",16,4,1024,7,40,2,1
"1","2",8,4,1024,7,39,2,1
"2","3",4,32,32,3,208,2,2
"3","3",4,16,32,3,525,2,2
"2","3",8,32,1024,2,167,2,2
"1","1",4,32,1024,7,38,2,1
"3","3",8,8,32,3,664,2,2
"3","3",4,32,512,2,348,2,2
"1","2",4,32,512,7,44,2,1
"2","3",4,32,1024,3,165,2,2
"1","2",4,8,512,5,47,2,1
"1","2",8,4,1024,10,38,2,1
"2","3",4,8,1024,2,167,2,2
"1","1",16,4,512,9,45,2,1
"1","1",8,32,512,3,47,2,1
"1","2",16,4,512,3,49,2,1
"1","2",16,32,512,4,45,2,1
"3","3",4,32,1024,2,339,2,2
"1","2",8,32,1024,6,37,2,1
"2","3",4,16,512,2,171,2,2
"2","3",8,32,64,3,188,2,2
"1","1",4,32,512,5,45,2,1
"1","1",8,4,512,8,45,2,1
"2","3",16,16,512,2,182,2,2
"1","1",16,16,512,2,52,2,1
"2","3",8,8,64,1,209,2,2
"1","1",8,4,512,9,44,2,1
"3","3",4,8,32,1,570,2,2
"1","1",8,4,1024,6,39,2,1
"1","2",8,4,1024,6,39,2,1
"1","1",16,8,512,1,62,2,1
"2","3",4,8,64,1,206,2,2
"2","3",4,8,1024,3,165,2,2
"1","2",8,4,1024,5,40,2,1
"1","2",16,16,1024,6,40,2,1
"1","1",8,32,1024,2,43,2,1
"1","2",8,32,512,5,44,2,1
"3","3",8,32,32,4,659,2,2
"1","1",4,8,1024,8,38,2,1
"1","2",4,8,1024,2,45,2,1
"1","2",16,16,1024,7,40,2,1
"1","1",8,8,512,2,53,2,1
"3","3",8,32,512,3,351,2,2
"1","2",8,4,512,7,44,2,1
"1","1",8,4,512,3,50,2,1
"1","2",16,32,512,7,44,2,1
"2","3",4,32,64,2,187,2,2
"1","2",16,32,1024,4,40,2,1
"3","3",4,16,32,4,526,2,2
"2","3",8,8,512,4,166,2,2
"1","2",16,16,1024,9,39,2,1
"2","3",4,8,32,5,203,2,2
"1","2",4,4,1024,4,41,2,1
"2","3",8,8,64,5,182,2,2
"3","3",4,32,64,1,445,2,2
"1","1",4,8,1024,10,38,2,1
"3","3",8,8,64,2,517,2,2
"2","3",8,8,64,4,184,2,2
"2","3",8,8,32,3,209,2,2
"1","1",4,32,1024,1,53,2,1
"1","1",8,8,1024,9,38,2,1
"1","1",16,4,1024,5,41,2,1
"1","1",16,16,512,3,48,2,1
"3","3",4,32,512,4,343,2,2
"1","1",4,8,1024,9,37,2,1
"1","2",4,4,512,9,44,2,1
"1","1",4,32,512,10,42,2,1
"2","3",8,16,32,5,204,2,2
"2","3",16,8,64,1,210,2,2
"1","2",16,16,512,10,44,2,1
"2","3",16,16,64,5,182,2,2
"1","1",16,32,1024,8,38,2,1
"3","3",4,16,1024,2,344,2,2
"1","2",16,8,512,9,45,2,1
"2","3",4,32,64,4,185,2,2
"3","3",8,16,64,4,512,2,2
"1","2",8,8,512,10,44,2,1
"1","1",8,8,512,3,48,2,1
"1","1",4,8,512,4,46,2,1
"2","3",4,32,32,1,240,2,2
"1","1",16,4,1024,4,41,2,1
"1","2",8,4,1024,8,39,2,1
"2","3",8,32,64,2,187,2,2
"2","3",16,16,1024,1,174,2,2
"1","2",4,16,1024,4,41,2,1
"2","3",4,32,64,5,181,2,2
"1","1",8,8,512,1,63,2,1
"3","3",4,32,64,4,419,2,2
"1","2",4,8,1024,4,41,2,1
"1","2",8,8,1024,1,52,2,1
"2","3",4,16,512,4,166,2,2
"1","1",4,16,512,9,44,2,1
"2","3",16,32,32,5,206,2,2
"2","3",8,32,1024,1,174,2,2
"3","3",4,32,1024,1,474,2,2
"2","3",8,8,32,5,205,2,2
"1","1",16,16,1024,2,45,2,1
"1","2",8,16,1024,10,37,2,1
"3","3",16,16,32,4,1083,2,2
"1","1",16,32,512,4,46,2,1
"1","2",4,16,1024,7,39,2,1
"1","2",8,16,512,9,44,2,1
"1","2",4,32,1024,2,44,2,1
"3","3",8,8,32,4,663,2,2
"1","2",8,4,1024,3,43,2,1
"2","3",16,32,32,3,211,2,2
"1","1",16,32,1024,2,44,2,1
"1","1",16,4,1024,6,40,2,1
"1","2",4,4,512,3,48,2,1
"1","2",4,4,1024,8,39,2,1
"2","3",16,32,32,4,207,2,2
"3","3",8,16,1024,1,376,2,2
"3","3",16,32,512,4,370,2,2
"1","2",16,4,512,6,47,2,1
"1","2",16,4,1024,3,43,2,1
"1","2",4,4,512,1,64,2,1
"2","3",16,32,512,5,160,2,2
"2","3",4,16,64,5,182,2,2
"1","1",4,8,512,9,44,2,1
"2","3",8,16,64,1,208,2,2
"1","2",16,32,1024,2,44,2,1
"3","3",4,32,1024,4,341,2,2
"1","2",8,16,512,2,51,2,1
"1","1",4,16,512,4,46,2,1
"2","3",8,16,64,4,184,2,2
"1","2",8,16,1024,5,39,2,1
"2","3",8,16,1024,2,168,2,2
"2","3",16,8,512,5,160,2,2
"1","2",8,32,1024,10,37,2,1
"1","2",16,8,512,10,44,2,1
"1","1",16,16,512,1,65,2,1
"2","3",4,16,32,2,213,2,2
"1","1",16,32,512,3,48,2,1
"3","3",8,16,512,1,374,2,2
"3","3",16,32,512,3,377,2,2
"2","3",16,16,32,3,212,2,2
"1","1",8,8,512,6,47,2,1
"1","2",4,8,512,4,46,2,1
"1","1",8,8,512,9,44,2,1
"2","3",4,32,1024,1,173,2,2
"2","3",8,8,64,3,188,2,2
"2","3",4,8,512,5,163,2,2
"1","2",4,8,1024,7,39,2,1
"1","2",4,16,512,7,44,2,1
"1","1",8,4,1024,1,54,2,1
"1","2",8,32,1024,2,43,2,1
"1","1",4,32,1024,3,40,2,1
"1","2",8,16,512,8,46,2,1
"1","2",16,32,1024,8,38,2,1
"3","3",16,16,1024,3,364,2,2
"2","3",4,16,1024,3,165,2,2
"1","2",4,8,512,6,49,2,1
"1","1",16,16,1024,10,38,2,1
"1","1",4,16,1024,4,40,2,1
"1","1",8,8,512,4,47,2,1
"1","2",8,32,1024,9,37,2,1
"1","2",4,4,1024,2,46,2,1
"1","2",16,4,512,2,53,2,1
"1","1",16,8,1024,8,40,2,1
"1","2",16,8,1024,6,40,2,1
"3","3",4,16,64,4,408,2,2
"2","3",16,32,64,5,182,2,2
"1","2",8,4,512,3,48,2,1
"1","1",8,16,512,9,44,2,1
"3","3",4,8,32,4,540,2,2
"1","1",8,8,1024,7,39,2,1
"3","3",8,8,32,1,699,2,2
"1","1",4,4,1024,9,38,2,1
"1","1",16,4,1024,1,54,2,1
"3","3",8,32,64,4,513,2,2
"2","3",16,32,32,1,235,2,2
"1","1",16,16,512,9,45,2,1
"1","1",4,8,512,8,45,2,1
"3","3",8,32,512,5,339,2,2
"1","2",8,32,1024,3,42,2,1
"1","1",16,4,1024,2,45,2,1
"2","3",8,16,1024,4,164,2,2
"2","3",8,32,32,3,208,2,2
"1","1",16,16,1024,8,39,2,1
"3","3",4,16,512,5,332,2,2
"2","3",16,16,32,2,214,2,2
"1","1",8,4,1024,3,42,2,1
"1","1",4,16,512,6,47,2,1
"1","1",4,8,512,6,48,2,1
"1","2",8,4,1024,4,42,2,1
"1","1",16,16,1024,1,52,2,1
"3","3",4,32,512,3,346,2,2
"1","1",4,32,512,1,63,2,1
"1","2",4,8,512,1,66,2,1
"1","2",16,8,512,4,48,2,1
"1","2",16,4,512,7,46,2,1
"1","2",8,4,512,1,63,2,1
"3","3",16,16,1024,1,368,2,2
"2","3",4,8,32,4,206,2,2
"2","3",4,16,64,3,188,2,2
"1","1",8,8,1024,10,37,2,1
"1","1",16,32,512,6,46,2,1
"1","2",16,16,512,4,47,2,1
"1","2",4,16,1024,10,39,2,1
"1","2",4,16,512,4,47,2,1
"1","2",16,16,512,2,51,2,1
"1","1",8,16,512,10,43,2,1
"1","2",16,32,1024,10,37,2,1
"1","2",8,16,512,6,48,2,1
"1","1",8,16,1024,1,53,2,1
"1","1",16,8,1024,10,38,2,1
"1","2",4,16,512,8,44,2,1
"1","2",16,16,1024,3,43,2,1
"1","2",16,16,1024,2,46,2,1
"1","1",8,8,1024,2,44,2,1
"1","1",16,4,1024,9,39,2,1
"1","1",16,4,512,2,51,2,1
"3","3",4,16,1024,1,349,2,2
"1","2",4,8,512,9,44,2,1
"1","1",4,32,1024,5,40,2,1
"1","2",8,8,512,9,44,2,1
"1","2",16,8,512,7,46,2,1
"3","3",8,16,64,5,508,2,2
"3","3",16,16,32,1,1120,2,2
"1","2",4,4,512,8,44,2,1
"1","2",8,8,512,4,46,2,1
"2","3",4,16,1024,1,172,2,2
"1","1",8,4,512,1,64,2,1
"1","1",8,16,512,8,45,2,1
"2","3",8,16,1024,1,173,2,2
"1","1",4,16,1024,3,42,2,1
"3","3",16,8,32,3,1064,2,2
"3","3",4,16,64,3,411,2,2
"1","1",8,32,1024,3,41,2,1
"3","3",16,32,64,2,642,2,2
"1","2",4,16,512,9,44,2,1
"1","1",4,4,1024,10,39,2,1
"3","3",8,32,32,5,656,2,2
"1","2",8,8,1024,2,45,2,1
"2","3",8,16,512,4,167,2,2
"1","2",8,32,1024,4,40,2,1
"1","2",4,32,1024,8,38,2,1
"1","2",8,32,512,4,44,2,1
"3","3",16,8,32,2,1067,2,2
"1","2",8,16,512,10,44,2,1
"1","2",8,32,1024,8,38,2,1
"2","3",8,8,1024,3,166,2,2
"1","1",16,4,512,1,64,2,1
"1","2",16,16,512,8,45,2,1
"1","1",8,16,1024,6,39,2,1
"1","1",8,8,1024,6,39,2,1
"2","3",16,32,512,4,167,2,2
"1","1",4,4,1024,4,41,2,1
"3","3",16,16,32,2,1091,2,2
"2","3",16,8,1024,2,167,2,2
"1","1",4,8,512,10,45,2,1
"3","3",8,32,1024,5,322,2,2
"1","1",16,32,1024,5,40,2,1
"3","3",4,32,512,1,357,2,2
"1","2",8,4,1024,1,54,2,1
"3","3",8,16,1024,4,374,2,2
"3","3",4,32,64,3,423,2,2
"1","1",16,4,512,4,47,2,1
"2","3",4,16,32,1,233,2,2
"1","2",4,32,1024,3,40,2,1
"2","3",16,8,1024,3,167,2,2
"3","3",4,16,64,5,404,2,2
"1","2",16,8,1024,7,40,2,1
"2","3",16,8,512,1,176,2,2
"2","3",16,16,512,3,167,2,2
"3","3",16,16,64,1,703,2,2
"1","1",8,32,512,10,42,2,1
"1","1",16,16,1024,4,40,2,1
"2","3",8,32,512,1,178,2,2
"2","3",16,32,512,2,170,2,2
"1","1",8,32,512,9,43,2,1
"1","2",8,4,512,9,44,2,1
"1","2",4,32,512,1,65,2,1
"2","3",4,32,32,5,206,2,2
"2","3",8,32,64,4,184,2,2
"2","3",8,16,32,2,212,2,2
"3","3",8,32,1024,4,351,2,2
"1","2",8,16,1024,3,43,2,1
"3","3",8,16,64,3,519,2,2
"1","2",4,4,512,5,46,2,1
"1","2",16,32,512,9,43,2,1
"1","1",16,8,512,10,43,2,1
"1","2",4,32,1024,1,53,2,1
"1","1",16,8,512,9,45,2,1
"1","1",4,4,1024,8,39,2,1
"1","2",8,4,512,2,52,2,1
"1","2",4,4,1024,6,39,2,1
"1","2",4,16,512,3,48,2,1
"1","1",16,8,1024,7,40,2,1
"3","3",8,16,512,4,361,2,2
"1","1",8,8,512,7,46,2,1
"1","1",8,16,512,5,45,2,1
"2","3",8,32,32,4,206,2,2
"2","3",4,32,1024,2,167,2,2
"1","2",4,32,512,10,43,2,1
"2","3",8,32,512,5,160,2,2
"1","2",4,32,1024,10,36,2,1
"1","2",8,4,512,10,43,2,1
"1","2",4,8,1024,1,55,2,1
"2","3",8,16,512,3,167,2,2
"1","2",16,8,512,5,47,2,1
"1","1",8,8,1024,8,39,2,1
"3","3",4,16,512,4,344,2,2
"2","3",16,32,1024,3,165,2,2
"2","3",16,32,512,1,175,2,2
"1","2",8,16,1024,6,40,2,1
"1","1",16,8,1024,1,54,2,1
"3","3",16,16,32,3,1086,2,2
"1","2",16,4,1024,1,58,2,1
"3","3",8,32,64,5,509,2,2
"1","1",16,32,1024,10,38,2,1
"1","2",16,4,1024,10,39,2,1
"3","3",8,8,32,2,670,2,2
"1","1",4,32,512,9,43,2,1
"2","3",4,16,64,2,187,2,2
"3","3",4,32,32,2,539,2,2
"1","1",16,16,1024,7,40,2,1
"2","3",4,16,64,4,183,2,2
"3","3",16,16,1024,4,364,2,2
"1","1",16,8,1024,2,44,2,1
"1","1",4,32,512,2,51,2,1
"1","2",4,32,512,8,43,2,1
"1","1",8,4,512,5,45,2,1
"1","1",4,16,1024,9,39,2,1
"1","2",16,16,512,3,49,2,1
"1","2",8,32,512,7,44,2,1
"3","3",16,16,64,2,657,2,2
"1","1",8,16,1024,5,40,2,1
"1","2",4,8,512,10,44,2,1
"3","3",8,32,32,3,660,2,2
"1","1",4,32,1024,10,37,2,1
"2","3",8,8,1024,1,175,2,2
"1","2",4,32,1024,9,37,2,1
"1","2",16,4,512,9,45,2,1
"1","1",16,4,512,10,44,2,1
"1","1",8,32,1024,8,37,2,1
"1","1",4,8,1024,4,39,2,1
"3","3",8,32,512,1,541,2,2
"3","3",16,32,32,4,1073,2,2
"2","3",16,16,1024,3,165,2,2
"1","1",4,32,1024,4,40,2,1
"1","1",16,8,512,6,46,2,1
"1","1",16,16,512,5,47,2,1
"2","3",4,32,1024,5,153,2,2
"1","2",4,32,512,9,43,2,1
"2","3",8,32,64,1,206,2,2
"2","3",16,8,1024,4,164,2,2
"2","3",8,16,32,1,234,2,2
"2","3",16,16,512,1,177,2,2
"1","1",16,16,512,7,46,2,1
"1","2",16,4,1024,8,40,2,1
"2","3",4,16,32,3,207,2,2
"1","2",8,16,512,1,61,2,1
"1","1",8,32,512,5,44,2,1
"1","2",16,32,512,6,46,2,1
"1","1",8,8,1024,4,41,2,1
"2","3",16,16,64,3,190,2,2
"1","1",4,32,1024,6,38,2,1
"2","3",16,8,64,4,186,2,2
"2","3",8,32,512,4,165,2,2
"2","3",4,32,32,2,214,2,2
"1","2",16,32,1024,5,39,2,1
"1","1",4,32,512,7,44,2,1
"1","1",8,16,1024,7,39,2,1
"1","2",4,8,512,7,44,2,1
"1","1",4,32,512,3,46,2,1
"2","3",8,16,64,5,183,2,2
"3","3",8,16,1024,5,347,2,2
"1","2",16,16,1024,5,40,2,1
"1","1",4,32,512,6,46,2,1
"2","3",16,32,512,3,166,2,2
"1","2",4,4,1024,1,55,2,1
"1","2",16,16,512,9,45,2,1
"1","2",8,8,1024,8,39,2,1
"1","1",16,8,1024,6,39,2,1
"3","3",16,16,32,5,1079,2,2
"2","3",8,32,512,3,167,2,2
"1","1",4,16,1024,7,39,2,1
"1","2",16,4,1024,9,39,2,1
"1","1",4,16,512,1,64,2,1
"1","2",4,32,1024,4,38,2,1
"3","3",4,32,32,5,529,2,2
"1","2",16,32,1024,6,39,2,1
"2","3",8,8,32,4,206,2,2
"3","3",16,32,64,3,643,2,2
"3","3",4,32,1024,5,318,2,2
"1","1",4,32,1024,9,37,2,1
"2","3",4,32,64,1,206,2,2
"1","2",8,32,512,1,60,2,1
"1","2",16,8,1024,9,39,2,1
"3","3",8,8,64,5,563,2,2
"1","1",16,8,512,5,46,2,1
"1","2",16,4,1024,4,41,2,1
"2","3",8,16,1024,3,165,2,2
"2","3",16,16,64,2,190,2,2
"2","3",4,16,32,5,204,2,2
"1","1",16,8,512,7,44,2,1
"3","3",8,16,512,2,365,2,2
"1","2",8,8,1024,3,42,2,1
"2","3",8,32,32,2,215,2,2
"1","1",4,4,1024,6,40,2,1
"2","3",16,16,64,4,185,2,2
"2","3",8,8,512,1,177,2,2
"1","2",16,32,1024,9,38,2,1
"2","3",4,8,512,2,170,2,2
"1","2",4,16,1024,1,53,2,1
"2","3",4,16,512,3,167,2,2
"1","2",4,8,1024,6,40,2,1
"3","3",4,16,32,5,524,2,2
"1","1",4,32,1024,2,44,2,1
"1","2",8,8,512,5,45,2,1
"2","3",16,16,1024,4,165,2,2
"1","2",16,8,1024,10,38,2,1
"1","2",16,8,512,8,46,2,1
"2","3",4,32,1024,4,165,2,2
"1","1",8,32,1024,6,38,2,1
"1","2",8,32,512,8,43,2,1
"1","2",8,8,1024,10,38,2,1
"3","3",4,32,512,5,332,2,2
"3","3",16,32,32,3,1079,2,2
"1","1",16,8,512,3,49,2,1
"1","1",4,32,512,4,45,2,1
"1","2",16,32,1024,1,52,2,1
"1","2",4,32,512,2,51,2,1
"1","1",16,32,512,8,46,2,1
"1","2",4,16,512,10,44,2,1
"2","3",8,8,512,3,167,2,2
"1","1",8,4,1024,4,41,2,1
"2","3",4,8,1024,1,173,2,2
"1","1",8,8,512,8,46,2,1
"1","1",4,8,1024,3,42,2,1
"1","1",16,4,1024,3,42,2,1
"3","3",4,16,64,2,412,2,2
"1","1",16,4,512,8,45,2,1
"3","3",8,32,64,1,542,2,2
"1","2",4,4,512,4,45,2,1
"1","2",8,8,512,8,46,2,1
"1","1",16,32,1024,1,52,2,1
"1","1",4,16,512,8,45,2,1
"1","2",16,4,512,8,46,2,1
"1","2",8,16,1024,1,54,2,1
"1","2",16,4,1024,7,40,2,1
"1","1",8,4,512,10,44,2,1
"2","3",8,32,512,2,169,2,2
"2","3",16,8,1024,5,154,2,2
"1","1",8,32,1024,5,38,2,1
"1","1",8,16,1024,2,46,2,1
"2","3",4,32,512,3,168,2,2
"1","1",16,16,1024,5,41,2,1
"3","3",4,16,64,1,437,2,2
"1","1",8,16,512,2,53,2,1
"2","3",16,16,64,1,208,2,2
"3","3",16,32,64,1,687,2,2
"1","1",8,4,1024,8,39,2,1
"3","3",4,16,512,3,345,2,2
"1","2",8,32,512,9,42,2,1
"1","1",8,32,512,8,44,2,1
"1","2",4,4,512,6,49,2,1
"1","1",4,16,1024,5,41,2,1
"1","1",8,8,1024,1,53,2,1
"1","1",16,8,1024,9,38,2,1
"1","1",16,16,512,8,46,2,1
"3","3",16,32,32,2,1084,2,2
"2","3",8,16,1024,5,152,2,2
"1","2",4,32,512,3,47,2,1
"3","3",4,32,64,2,421,2,2
"1","1",4,8,512,7,46,2,1
"1","1",8,8,512,10,44,2,1
"3","3",16,32,512,5,358,2,2
"3","3",8,32,32,2,666,2,2
"1","2",8,16,512,5,45,2,1
"1","1",4,8,512,2,51,2,1
"2","3",4,32,512,1,174,2,2
"2","3",16,16,1024,5,154,2,2
"3","3",4,32,32,4,531,2,2
"3","3",16,32,512,1,391,2,2
"1","2",4,4,1024,5,40,2,1
"1","2",16,8,1024,1,53,2,1
"3","3",4,16,32,2,531,2,2
"1","2",8,16,1024,4,42,2,1
"3","3",8,32,512,2,354,2,2
"2","3",4,8,32,2,212,2,2
"1","1",4,16,1024,8,39,2,1
"2","3",4,8,64,4,184,2,2
"1","1",8,8,1024,3,42,2,1
"1","1",16,4,1024,10,38,2,1
"2","3",4,8,512,4,166,2,2
"1","2",8,8,512,3,48,2,1
"1","2",16,4,512,1,64,2,1
"2","3",16,32,1024,1,176,2,2
"2","3",16,8,64,2,190,2,2
"3","3",4,16,512,2,347,2,2
"1","2",16,4,512,10,44,2,1
"1","1",4,16,512,3,48,2,1
"2","3",16,8,512,2,169,2,2
"1","1",8,4,512,4,46,2,1
"2","3",4,8,32,3,207,2,2
"3","3",4,16,32,1,555,2,2
"2","3",4,8,1024,5,153,2,2
"1","1",8,8,512,5,46,2,1
"2","3",8,16,64,2,187,2,2
"1","2",16,8,1024,8,39,2,1
"2","3",4,32,512,4,166,2,2
"1","2",8,8,1024,4,42,2,1
"1","2",8,32,1024,5,40,2,1
"3","3",4,32,64,5,416,2,2
"1","1",4,8,1024,2,43,2,1
"1","2",8,4,512,4,46,2,1
"3","3",16,16,64,3,655,2,2
"1","2",4,16,1024,3,43,2,1
"3","3",4,32,32,1,562,2,2
"1","1",16,32,1024,4,40,2,1
"3","3",8,16,32,4,660,2,2
"2","3",4,8,512,1,175,2,2
"1","1",16,4,1024,8,40,2,1
"1","1",16,32,1024,7,39,2,1
"2","3",4,8,64,3,188,2,2
"1","2",8,16,1024,9,39,2,1
"1","2",8,16,512,3,48,2,1
"1","2",16,8,1024,5,41,2,1
"3","3",8,16,32,2,666,2,2
"3","3",8,8,64,4,513,2,2
"1","2",4,8,1024,10,38,2,1
"2","3",8,16,512,2,170,2,2
"1","1",8,16,512,1,64,2,1
"3","3",8,32,32,1,698,2,2
"1","1",16,4,512,7,46,2,1
"3","3",8,16,32,3,660,2,2
"3","3",8,32,64,3,517,2,2
"1","2",16,16,1024,1,55,2,1
"1","1",4,16,512,2,53,2,1
"1","2",4,32,1024,7,38,2,1
"1","1",8,32,512,4,45,2,1
"2","3",16,32,1024,4,165,2,2
"2","3",8,8,1024,2,167,2,2
"1","2",4,16,1024,2,45,2,1
"1","2",16,16,1024,4,43,2,1
"2","3",4,16,1024,4,165,2,2
"1","1",8,32,1024,4,39,2,1
"1","2",8,8,512,1,63,2,1
"1","2",16,32,1024,7,38,2,1
"3","3",16,32,64,5,635,2,2
"1","2",4,8,512,8,45,2,1
"1","1",4,16,512,7,45,2,1
"2","3",16,8,32,3,211,2,2
"2","3",16,32,64,3,188,2,2
"2","3",16,32,1024,2,167,2,2


==> plots/clusters/kmeans/kmeans_1_1.csv <==
#xtic,workload,value
1,1,274
1,1,156
1,1,229
1,1,219
1,1,227
1,1,215
1,1,231
1,1,135
1,1,121
1,1,239
1,1,136
1,1,133
1,1,122
1,1,127
1,1,133
1,1,217
1,1,217
1,1,129
1,1,126
1,1,122
1,1,223
1,1,130
1,1,271
1,1,154
1,1,126
1,1,232
1,1,124
1,1,132
1,1,217
1,1,258
1,1,128
1,1,219
1,1,217
1,1,270
1,1,226
1,1,235
1,1,229
1,1,128
1,1,240
1,1,133
1,1,130
1,1,125
1,1,127
1,1,244
1,1,132
1,1,227
1,1,134
1,1,230
1,1,129
1,1,132
1,1,132
1,1,230
1,1,141
1,1,133
1,1,214
1,1,128
1,1,127
1,1,224
1,1,232
1,1,227
1,1,127
1,1,136
1,1,216
1,1,155
1,1,122
1,1,126
1,1,133
1,1,123
1,1,215
1,1,245
1,1,123
1,1,218
1,1,266
1,1,246
1,1,220
1,1,232
1,1,125
1,1,122
1,1,126
1,1,232
1,1,218
1,1,221
1,1,130
1,1,128
1,1,132
1,1,230
1,1,217
1,1,153
1,1,217
1,1,158
1,1,122
1,1,152
1,1,238
1,1,136
1,1,240
1,1,132
1,1,132
1,1,139
1,1,126
1,1,139
1,1,133
1,1,251
1,1,211
1,1,155
1,1,129
1,1,225
1,1,129
1,1,269
1,1,224
1,1,216
1,1,123
1,1,157
1,1,125
1,1,157
1,1,216
1,1,124
1,1,155
1,1,250
1,1,133
1,1,125
1,1,271
1,1,227
1,1,229
1,1,133
1,1,235
1,1,131
1,1,128
1,1,221
1,1,134
1,1,240
1,1,128
1,1,241
1,1,126
1,1,125
1,1,130
1,1,142
1,1,231
1,1,124
1,1,247
1,1,217
1,1,141
1,1,134
1,1,130
1,1,230
1,1,235
1,1,133
1,1,128
1,1,127
1,1,137
1,1,134
1,1,130
1,1,241
1,1,248
1,1,225
1,1,248
1,1,226
1,1,130
1,1,129
1,1,221
1,1,215
1,1,232
1,1,127
1,1,133
1,1,253
1,1,125
1,1,224
1,1,127
1,1,219
1,1,136
1,1,126
1,1,228
1,1,230
1,1,230
1,1,241
1,1,213
1,1,156
1,1,125
1,1,127
1,1,126
1,1,240
1,1,219
1,1,224
1,1,124
1,1,215
1,1,223
1,1,249
1,1,273
1,1,229
1,1,230
1,1,128
1,1,236
1,1,128
1,1,215
1,1,134
1,1,217
1,1,127
1,1,214
1,1,131
1,1,259
1,1,131
1,1,239
1,1,227
1,1,129
1,1,154
1,1,129
1,1,223
1,1,125
1,1,224
1,1,225
1,1,241
1,1,124
1,1,216
1,1,220
1,1,218
1,1,245
1,1,227
1,1,223
1,1,128
1,1,154
1,1,219
1,1,231
1,1,154
1,1,135
1,1,230
1,1,128
1,1,126
1,1,129
1,1,133
1,1,128
1,1,127
1,1,221
1,1,155
1,1,233
1,1,227
1,1,218
1,1,232
1,1,130
1,1,220
1,1,121
1,1,223
1,1,218
1,1,134
1,1,260
1,1,127
1,1,222
1,1,119
1,1,226
1,1,231
1,1,218
1,1,236
1,1,121
1,1,219
1,1,236
1,1,143
1,1,240
1,1,231
1,1,221
1,1,239
1,1,131
1,1,224
1,1,127
1,1,218
1,1,124
1,1,128
1,1,228
1,1,275
1,1,274
1,1,152
1,1,224
1,1,129
1,1,155
1,1,232
1,1,125
1,1,122
1,1,131
1,1,123
1,1,229
1,1,246
1,1,227
1,1,130
1,1,248
1,1,132
1,1,130
1,1,134
1,1,221
1,1,252
1,1,131
1,1,220
1,1,216
1,1,220
1,1,258
1,1,126
1,1,221
1,1,219
1,1,129
1,1,124
1,1,131
1,1,133
1,1,215
1,1,128
1,1,130
1,1,126
1,1,276
1,1,240
1,1,128
1,1,129
1,1,233
1,1,223
1,1,134
1,1,268
1,1,221
1,1,220
1,1,130
1,1,121
1,1,219
1,1,131
1,1,129
1,1,129
1,1,124
1,1,122
1,1,130
1,1,231
1,1,130
1,1,274
1,1,214
1,1,151
1,1,216
1,1,214
1,1,122
1,1,124
1,1,122
1,1,259
1,1,156
1,1,123
1,1,139
1,1,216
1,1,235
1,1,249
1,1,167
1,1,132
1,1,122
1,1,231
1,1,220
1,1,231
1,1,123
1,1,124
1,1,128
1,1,220
1,1,131
1,1,127
1,1,129
1,1,249
1,1,131
1,1,131
1,1,227
1,1,123
1,1,242
1,1,231
1,1,231
1,1,258
1,1,126
1,1,222
1,1,121
1,1,234
1,1,231
1,1,131
1,1,130
1,1,134
1,1,221
1,1,124
1,1,122
1,1,120
1,1,139
1,1,127
1,1,239
1,1,228
1,1,225
1,1,129
1,1,215
1,1,229
1,1,132
1,1,132
1,1,215
1,1,220
1,1,156
1,1,238
1,1,274
1,1,127
1,1,235
1,1,217
1,1,217
1,1,123
1,1,131
1,1,220
1,1,127
1,1,219
1,1,221
1,1,127
1,1,215
1,1,131
1,1,134
1,1,126
1,1,238
1,1,236
1,1,219
1,1,228
1,1,217
1,1,123
1,1,123
1,1,231
1,1,127
1,1,220
1,1,233
1,1,252
1,1,134
1,1,220
1,1,220
1,1,220
1,1,127
1,1,131
1,1,221
1,1,239
1,1,123
1,1,219
1,1,232
1,1,222
1,1,130
1,1,238
1,1,122
1,1,129
1,1,123
1,1,219
1,1,129
1,1,122
1,1,233
1,1,124
1,1,158
1,1,130
1,1,214
1,1,137
1,1,130
1,1,231
1,1,142
1,1,247
1,1,124
1,1,221
1,1,155
1,1,255
1,1,128
1,1,122
1,1,125
1,1,233
1,1,227
1,1,127
1,1,227
1,1,126
1,1,154
1,1,229
1,1,222
1,1,122
1,1,220
1,1,127
1,1,124
1,1,214
1,1,217
1,1,226
1,1,125
1,1,224
1,1,212
1,1,223
1,1,122
1,1,216
1,1,128
1,1,215
1,1,214
1,1,219
1,1,230
1,1,218
1,1,129
1,1,121


==> plots/clusters/kmeans/kmeans_2_1.csv <==
2,1,259

==> plots/clusters/kmeans/kmeans_2_2.csv <==
2,2,516
2,2,181
2,2,167
2,2,213
2,2,341
2,2,363
2,2,207
2,2,183
2,2,534
2,2,517
2,2,169
2,2,164
2,2,162
2,2,541
2,2,485
2,2,235
2,2,708
2,2,382
2,2,207
2,2,340
2,2,169
2,2,204
2,2,205
2,2,379
2,2,360
2,2,351
2,2,235
2,2,639
2,2,206
2,2,234
2,2,362
2,2,518
2,2,348
2,2,205
2,2,181
2,2,164
2,2,164
2,2,191
2,2,344
2,2,547
2,2,203
2,2,542
2,2,154
2,2,187
2,2,537
2,2,187
2,2,188
2,2,169
2,2,186
2,2,207
2,2,208
2,2,152
2,2,658
2,2,235
2,2,341
2,2,214
2,2,167
2,2,353
2,2,153
2,2,184
2,2,661
2,2,160
2,2,541
2,2,234
2,2,187
2,2,62
2,2,207
2,2,175
2,2,165
2,2,207
2,2,169
2,2,166
2,2,166
2,2,215
2,2,160
2,2,172
2,2,355
2,2,189
2,2,370
2,2,153
2,2,161
2,2,208
2,2,525
2,2,167
2,2,664
2,2,348
2,2,165
2,2,167
2,2,339
2,2,171
2,2,188
2,2,182
2,2,209
2,2,570
2,2,206
2,2,165
2,2,659
2,2,351
2,2,187
2,2,526
2,2,166
2,2,203
2,2,182
2,2,445
2,2,517
2,2,184
2,2,209
2,2,343
2,2,204
2,2,210
2,2,182
2,2,344
2,2,185
2,2,512
2,2,240
2,2,187
2,2,174
2,2,181
2,2,419
2,2,166
2,2,206
2,2,174
2,2,474
2,2,205
2,2,663
2,2,211
2,2,207
2,2,376
2,2,370
2,2,160
2,2,182
2,2,208
2,2,341
2,2,184
2,2,168
2,2,160
2,2,213
2,2,374
2,2,377
2,2,212
2,2,173
2,2,188
2,2,163
2,2,364
2,2,165
2,2,408
2,2,182
2,2,540
2,2,699
2,2,513
2,2,235
2,2,339
2,2,164
2,2,208
2,2,332
2,2,214
2,2,346
2,2,368
2,2,206
2,2,188
2,2,349
2,2,508
2,2,172
2,2,173
2,2,411
2,2,642
2,2,656
2,2,167
2,2,166
2,2,167
2,2,167
2,2,322
2,2,357
2,2,374
2,2,423
2,2,233
2,2,167
2,2,404
2,2,176
2,2,167
2,2,703
2,2,178
2,2,170
2,2,206
2,2,184
2,2,212
2,2,351
2,2,519
2,2,361
2,2,206
2,2,167
2,2,160
2,2,167
2,2,344
2,2,165
2,2,175
2,2,509
2,2,670
2,2,187
2,2,539
2,2,183
2,2,364
2,2,657
2,2,660
2,2,175
2,2,541
2,2,165
2,2,153
2,2,206
2,2,164
2,2,234
2,2,177
2,2,207
2,2,190
2,2,186
2,2,165
2,2,214
2,2,183
2,2,347
2,2,166
2,2,167
2,2,529
2,2,206
2,2,643
2,2,318
2,2,206
2,2,563
2,2,165
2,2,190
2,2,204
2,2,365
2,2,215
2,2,185
2,2,177
2,2,170
2,2,167
2,2,524
2,2,165
2,2,165
2,2,332
2,2,167
2,2,173
2,2,412
2,2,542
2,2,169
2,2,154
2,2,168
2,2,437
2,2,208
2,2,687
2,2,345
2,2,152
2,2,421
2,2,358
2,2,666
2,2,174
2,2,154
2,2,531
2,2,391
2,2,531
2,2,354
2,2,212
2,2,184
2,2,166
2,2,176
2,2,190
2,2,347
2,2,169
2,2,207
2,2,555
2,2,153
2,2,187
2,2,166
2,2,416
2,2,655
2,2,562
2,2,660
2,2,175
2,2,188
2,2,666
2,2,513
2,2,170
2,2,698
2,2,660
2,2,517
2,2,165
2,2,167
2,2,165
2,2,635
2,2,211
2,2,188
2,2,167


==> plots/clusters/model/kmeans_1.csv <==
"model","dataset","cores","mem","batch","epoch","duration","cluster","type"
"1","1",16,8,32,7,274,1,1
"1","1",8,16,64,1,156,1,1
"1","1",16,32,32,4,229,1,1
"1","1",4,32,32,4,219,1,1
"1","2",8,4,32,4,227,1,1
"1","2",4,32,32,10,215,1,1
"1","1",16,16,32,2,231,1,1
"1","1",16,4,64,7,135,1,1
"1","2",4,32,64,8,121,1,1
"1","1",16,4,32,4,239,1,1
"1","1",16,4,64,2,136,1,1
"1","1",16,4,64,8,133,1,1
"1","1",4,32,64,7,122,1,1
"1","2",8,4,64,3,127,1,1
"1","2",16,16,64,4,133,1,1
"1","2",4,8,32,9,217,1,1
"1","1",4,8,32,9,217,1,1
"1","1",8,32,64,9,129,1,1
"1","2",8,4,64,8,126,1,1
"1","2",4,8,64,10,122,1,1
"1","2",4,4,32,2,223,1,1
"1","2",8,8,64,4,130,1,1
"1","1",16,8,32,2,271,1,1
"1","1",16,8,64,1,154,1,1
"1","1",4,16,64,3,126,1,1
"1","2",16,4,32,4,232,1,1
"1","1",4,4,64,9,124,1,1
"1","2",16,32,64,7,132,1,1
"1","2",4,8,32,6,217,1,1
"1","2",16,4,32,1,258,1,1
"1","1",8,32,64,7,128,1,1
"1","1",4,4,32,8,219,1,1
"1","2",4,4,32,8,217,1,1
"1","1",16,16,32,9,270,1,1
"1","2",8,16,32,3,226,1,1
"1","2",16,8,32,5,235,1,1
"1","1",16,32,32,5,229,1,1
"1","1",8,4,64,5,128,1,1
"1","2",8,32,32,2,240,1,1
"1","2",16,4,64,7,133,1,1
"1","1",16,8,64,7,130,1,1
"1","2",8,4,64,7,125,1,1
"1","2",8,32,64,5,127,1,1
"1","1",8,32,32,9,244,1,1
"1","2",16,4,64,8,132,1,1
"1","2",8,4,32,6,227,1,1
"1","2",16,32,64,2,134,1,1
"1","2",8,8,32,2,230,1,1
"1","2",8,32,64,2,129,1,1
"1","2",8,16,64,2,132,1,1
"1","1",16,4,64,9,132,1,1
"1","2",16,16,32,7,230,1,1
"1","1",8,8,64,4,141,1,1
"1","2",16,32,64,4,133,1,1
"1","1",4,16,32,7,214,1,1
"1","2",16,32,64,10,128,1,1
"1","2",8,16,64,9,127,1,1
"1","1",4,32,32,2,224,1,1
"1","2",16,8,32,6,232,1,1
"1","1",8,8,32,2,227,1,1
"1","1",4,8,64,2,127,1,1
"1","2",16,16,64,9,136,1,1
"1","2",4,4,32,9,216,1,1
"1","2",8,8,64,1,155,1,1
"1","2",4,4,64,9,122,1,1
"1","2",8,16,64,10,126,1,1
"1","2",16,4,64,4,133,1,1
"1","1",4,4,64,5,123,1,1
"1","1",4,16,32,5,215,1,1
"1","1",8,16,32,1,245,1,1
"1","1",4,16,64,7,123,1,1
"1","2",4,32,32,3,218,1,1
"2","3",8,16,512,5,259,1,2
"1","1",16,16,32,10,266,1,1
"1","1",8,4,32,1,246,1,1
"1","2",4,4,32,4,220,1,1
"1","2",16,8,32,9,232,1,1
"1","2",8,32,64,10,125,1,1
"1","2",4,4,64,10,122,1,1
"1","2",8,4,64,5,126,1,1
"1","2",16,32,32,7,232,1,1
"1","1",4,16,32,2,218,1,1
"1","1",8,4,32,7,221,1,1
"1","2",8,16,64,7,130,1,1
"1","2",8,8,64,7,128,1,1
"1","2",16,8,64,8,132,1,1
"1","1",16,32,32,3,230,1,1
"1","2",4,32,32,4,217,1,1
"1","2",16,8,64,1,153,1,1
"1","2",4,4,32,6,217,1,1
"1","1",4,4,64,1,158,1,1
"1","1",4,32,64,6,122,1,1
"1","1",16,16,64,1,152,1,1
"1","2",16,8,32,4,238,1,1
"1","2",16,16,64,10,136,1,1
"1","2",8,8,32,8,240,1,1
"1","2",16,8,64,7,132,1,1
"1","1",8,32,64,2,132,1,1
"1","1",8,8,64,6,139,1,1
"1","1",4,4,64,7,126,1,1
"1","1",8,8,64,10,139,1,1
"1","2",16,4,64,10,133,1,1
"1","2",4,8,32,1,251,1,1
"1","1",4,16,32,10,211,1,1
"1","2",4,32,64,1,155,1,1
"1","1",16,32,64,4,129,1,1
"1","2",8,16,32,7,225,1,1
"1","2",4,16,64,2,129,1,1
"1","1",16,8,32,10,269,1,1
"1","1",8,8,32,4,224,1,1
"1","2",4,8,32,7,216,1,1
"1","1",4,8,64,4,123,1,1
"1","2",16,4,64,1,157,1,1
"1","2",8,32,64,8,125,1,1
"1","2",16,16,64,1,157,1,1
"1","2",4,32,32,8,216,1,1
"1","2",4,8,64,6,124,1,1
"1","2",4,4,64,1,155,1,1
"1","2",8,16,32,1,250,1,1
"1","1",16,32,64,2,133,1,1
"1","1",4,32,64,3,125,1,1
"1","1",16,8,32,9,271,1,1
"1","1",8,32,32,8,227,1,1
"1","2",16,32,32,6,229,1,1
"1","2",16,8,64,4,133,1,1
"1","2",16,16,32,3,235,1,1
"1","2",16,4,64,5,131,1,1
"1","2",8,8,64,6,128,1,1
"1","1",8,16,32,3,221,1,1
"1","2",16,16,64,6,134,1,1
"1","2",8,8,32,9,240,1,1
"1","1",8,4,64,6,128,1,1
"1","2",8,8,32,5,241,1,1
"1","1",8,32,64,10,126,1,1
"1","2",4,8,64,5,125,1,1
"1","1",4,4,64,2,130,1,1
"1","1",8,8,64,8,142,1,1
"1","2",16,32,32,3,231,1,1
"1","2",4,4,64,4,124,1,1
"1","2",4,16,32,1,247,1,1
"1","2",4,16,32,4,217,1,1
"1","1",8,8,64,9,141,1,1
"1","2",16,16,64,5,134,1,1
"1","1",16,16,64,4,130,1,1
"1","2",16,32,32,4,230,1,1
"1","2",16,8,32,2,235,1,1
"1","2",16,16,64,7,133,1,1
"1","2",4,4,64,2,128,1,1
"1","2",8,4,64,6,127,1,1
"1","2",16,16,64,2,137,1,1
"1","2",16,8,64,2,134,1,1
"1","1",4,16,64,2,130,1,1
"1","2",8,32,32,5,241,1,1
"1","2",4,32,32,1,248,1,1
"1","1",8,32,32,2,225,1,1
"1","1",4,8,32,1,248,1,1
"1","1",8,32,32,3,226,1,1
"1","1",16,16,64,7,130,1,1
"1","2",8,16,64,6,129,1,1
"1","1",4,8,32,5,221,1,1
"1","2",4,4,32,10,215,1,1
"1","1",16,4,32,7,232,1,1
"1","2",8,4,64,4,127,1,1
"1","1",16,4,64,3,133,1,1
"1","1",16,32,32,1,253,1,1
"1","1",4,16,64,4,125,1,1
"1","1",8,32,32,5,224,1,1
"1","2",4,4,64,3,127,1,1
"1","1",4,32,32,7,219,1,1
"1","1",8,8,64,2,136,1,1
"1","1",4,32,64,4,126,1,1
"1","2",8,4,32,2,228,1,1
"1","2",16,4,32,10,230,1,1
"1","1",16,16,32,4,230,1,1
"1","2",8,8,32,7,241,1,1
"1","1",4,16,32,8,213,1,1
"1","1",8,4,64,1,156,1,1
"1","1",4,32,64,2,125,1,1
"1","2",8,32,64,9,127,1,1
"1","2",8,8,64,10,126,1,1
"1","2",8,8,32,4,240,1,1
"1","1",4,8,32,3,219,1,1
"1","1",8,8,32,6,224,1,1
"1","1",4,8,64,10,124,1,1
"1","2",4,32,32,7,215,1,1
"1","1",4,8,32,2,223,1,1
"1","1",8,32,32,1,249,1,1
"1","1",16,16,32,7,273,1,1
"1","2",16,4,32,9,229,1,1
"1","2",16,32,32,8,230,1,1
"1","1",8,32,64,8,128,1,1
"1","2",8,32,32,6,236,1,1
"1","1",16,32,64,5,128,1,1
"1","2",4,32,32,6,215,1,1
"1","1",16,4,64,5,134,1,1
"1","1",4,32,32,9,217,1,1
"1","2",8,8,64,8,127,1,1
"3","3",16,32,1024,3,5233,1,2
"1","2",4,16,32,8,214,1,1
"1","1",16,4,64,6,131,1,1
"1","2",16,8,32,1,259,1,1
"1","2",16,8,64,5,131,1,1
"1","1",16,4,32,2,239,1,1
"1","1",8,8,32,7,227,1,1
"1","1",16,16,64,9,129,1,1
"1","2",8,4,64,1,154,1,1
"1","1",8,32,64,6,129,1,1
"1","1",8,8,32,3,223,1,1
"1","2",4,16,64,5,125,1,1
"1","2",8,4,32,10,224,1,1
"1","2",8,16,32,10,225,1,1
"1","2",8,8,32,3,241,1,1
"1","1",4,16,64,8,124,1,1
"1","1",4,8,32,6,216,1,1
"1","2",4,16,32,2,220,1,1
"1","2",4,16,32,7,218,1,1
"1","2",8,8,32,1,245,1,1
"1","2",8,16,32,4,227,1,1
"1","1",8,8,32,5,223,1,1
"1","1",8,4,64,8,128,1,1
"1","2",16,32,64,1,154,1,1
"1","1",4,32,32,3,219,1,1
"1","2",16,32,32,2,231,1,1
"1","1",4,16,64,1,154,1,1
"1","1",16,8,64,2,135,1,1
"1","1",16,32,32,7,230,1,1
"1","2",4,8,64,2,128,1,1
"1","1",8,4,64,4,126,1,1
"1","2",16,32,64,6,129,1,1
"1","2",16,32,64,3,133,1,1
"1","2",8,8,64,5,128,1,1
"1","1",4,4,64,4,127,1,1
"1","1",8,8,32,8,221,1,1
"1","1",8,8,64,1,155,1,1
"1","2",16,4,32,2,233,1,1
"1","2",16,16,32,10,227,1,1
"1","1",4,4,32,10,218,1,1
"1","2",16,8,32,10,232,1,1
"1","2",16,8,64,9,130,1,1
"1","1",8,4,32,6,220,1,1
"1","1",4,32,64,8,121,1,1
"1","2",4,8,32,2,223,1,1
"1","1",8,4,32,3,218,1,1
"1","2",16,16,64,8,134,1,1
"1","1",16,8,32,1,260,1,1
"1","2",8,32,64,6,127,1,1
"1","1",8,8,32,10,222,1,1
"1","1",4,32,64,10,119,1,1
"1","2",8,4,32,3,226,1,1
"1","2",16,4,32,7,231,1,1
"1","1",4,4,32,3,218,1,1
"1","1",16,4,32,3,236,1,1
"1","1",4,8,64,8,121,1,1
"1","1",4,32,32,5,219,1,1
"1","2",16,8,32,3,236,1,1
"1","1",8,8,64,7,143,1,1
"1","2",8,32,32,4,240,1,1
"1","2",16,8,32,8,231,1,1
"1","2",8,16,32,9,221,1,1
"1","2",8,32,32,7,239,1,1
"1","1",8,4,64,3,131,1,1
"1","2",8,16,32,8,224,1,1
"1","1",4,8,64,3,127,1,1
"1","1",8,16,32,7,218,1,1
"1","1",4,16,64,6,124,1,1
"1","2",8,32,64,3,128,1,1
"1","2",8,4,32,5,228,1,1
"1","1",16,8,32,6,275,1,1
"1","1",16,8,32,8,274,1,1
"1","2",8,32,64,1,152,1,1
"1","2",8,4,32,7,224,1,1
"1","1",16,16,64,5,129,1,1
"1","1",8,32,64,1,155,1,1
"1","1",16,4,32,8,232,1,1
"1","2",4,4,64,6,125,1,1
"1","2",4,16,64,6,122,1,1
"1","2",8,16,64,4,131,1,1
"1","1",4,32,64,5,123,1,1
"1","1",16,16,32,3,229,1,1
"1","1",8,8,32,1,246,1,1
"1","1",16,32,32,10,227,1,1
"1","2",16,32,64,8,130,1,1
"1","2",4,4,32,1,248,1,1
"1","2",8,4,64,2,132,1,1
"1","1",16,8,64,3,130,1,1
"1","1",16,16,64,2,134,1,1
"1","1",8,16,32,4,221,1,1
"1","1",4,32,32,1,252,1,1
"1","1",16,4,64,10,131,1,1
"1","1",4,4,32,5,220,1,1
"1","1",4,16,32,3,216,1,1
"1","1",4,32,32,6,220,1,1
"1","2",16,16,32,1,258,1,1
"1","1",8,4,64,10,126,1,1
"1","2",4,32,32,2,221,1,1
"1","1",4,4,32,4,219,1,1
"1","1",8,32,64,3,129,1,1
"1","2",4,4,64,5,124,1,1
"1","1",8,4,64,2,131,1,1
"1","2",8,8,64,3,133,1,1
"1","2",4,16,32,3,215,1,1
"1","1",16,32,64,8,128,1,1
"1","1",16,8,64,10,130,1,1
"1","2",8,4,64,10,126,1,1
"1","1",16,8,32,5,276,1,1
"1","2",8,8,32,10,240,1,1
"1","2",8,32,64,4,128,1,1
"1","1",16,32,64,7,129,1,1
"1","2",16,8,32,7,233,1,1
"1","1",8,32,32,7,223,1,1
"1","2",16,8,64,6,134,1,1
"1","1",16,16,32,8,268,1,1
"1","1",4,32,32,8,221,1,1
"1","1",8,4,32,4,220,1,1
"1","1",16,32,64,3,130,1,1
"1","2",4,16,64,9,121,1,1
"1","2",4,8,32,5,219,1,1
"1","1",8,16,64,2,131,1,1
"3","3",16,32,1024,4,5099,1,2
"1","1",16,16,64,10,129,1,1
"1","1",16,32,64,9,129,1,1
"1","1",4,8,64,5,124,1,1
"1","2",4,16,64,7,122,1,1
"1","1",16,32,64,10,130,1,1
"1","1",16,32,32,6,231,1,1
"1","2",16,4,64,6,130,1,1
"1","1",16,8,32,3,274,1,1
"1","2",4,32,32,9,214,1,1
"1","1",4,32,64,1,151,1,1
"1","2",4,4,32,5,216,1,1
"1","2",4,16,32,9,214,1,1
"1","1",4,4,64,10,122,1,1
"1","2",4,32,64,4,124,1,1
"1","2",4,32,64,7,122,1,1
"1","1",16,4,32,1,259,1,1
"1","2",4,8,64,1,156,1,1
"1","1",4,8,64,7,123,1,1
"1","1",8,8,64,5,139,1,1
"1","1",4,8,32,10,216,1,1
"1","2",16,16,32,2,235,1,1
"1","2",8,4,32,1,249,1,1
"1","1",16,32,64,1,167,1,1
"1","2",16,4,64,3,132,1,1
"1","2",4,16,64,8,122,1,1
"1","2",16,16,32,5,231,1,1
"1","1",8,16,32,6,220,1,1
"1","2",16,4,32,3,231,1,1
"1","2",4,32,64,6,123,1,1
"1","2",4,8,64,4,124,1,1
"3","3",16,32,1024,2,5462,1,2
"1","1",8,32,64,4,128,1,1
"1","1",8,16,32,9,220,1,1
"1","2",16,32,64,9,131,1,1
"1","1",8,4,64,9,127,1,1
"1","1",8,16,64,9,129,1,1
"1","1",4,16,32,1,249,1,1
"1","2",16,8,64,10,131,1,1
"1","1",16,8,64,6,131,1,1
"1","1",16,32,32,9,227,1,1
"1","2",4,8,64,7,123,1,1
"1","1",8,32,32,10,242,1,1
"1","2",16,32,32,5,231,1,1
"1","2",16,4,32,6,231,1,1
"1","2",16,32,32,1,258,1,1
"1","2",8,4,64,9,126,1,1
"1","1",8,32,32,6,222,1,1
"1","2",4,8,64,9,121,1,1
"1","1",16,4,32,6,234,1,1
"1","2",16,4,32,8,231,1,1
"1","1",16,16,64,6,131,1,1
"1","1",16,8,64,9,130,1,1
"3","3",16,32,1024,5,4864,1,2
"1","1",16,4,64,4,134,1,1
"1","1",8,8,32,9,221,1,1
"1","1",4,4,64,6,124,1,1
"1","2",4,32,64,5,122,1,1
"1","2",4,32,64,10,120,1,1
"1","2",16,16,64,3,139,1,1
"1","1",8,16,64,7,127,1,1
"1","2",8,32,32,3,239,1,1
"1","2",16,16,32,6,228,1,1
"1","2",8,16,32,5,225,1,1
"1","1",8,16,64,3,129,1,1
"1","2",4,16,32,6,215,1,1
"1","2",16,32,32,9,229,1,1
"1","2",16,4,64,9,132,1,1
"3","3",16,32,1024,1,1424,1,2
"1","1",16,8,64,8,132,1,1
"1","2",4,32,32,5,215,1,1
"1","1",4,4,32,2,220,1,1
"1","1",4,8,64,1,156,1,1
"1","2",8,8,32,6,238,1,1
"1","1",16,8,32,4,274,1,1
"1","1",8,32,64,5,127,1,1
"1","1",16,4,32,10,235,1,1
"1","2",4,16,32,5,217,1,1
"1","2",4,4,32,7,217,1,1
"1","1",4,4,64,8,123,1,1
"1","1",16,16,64,3,131,1,1
"1","1",4,8,32,4,220,1,1
"1","2",8,32,64,7,127,1,1
"1","1",8,16,32,8,219,1,1
"1","1",8,16,32,5,221,1,1
"1","2",4,8,64,3,127,1,1
"1","2",4,8,32,10,215,1,1
"1","2",8,16,64,3,131,1,1
"1","2",8,8,64,2,134,1,1
"1","2",4,16,64,3,126,1,1
"1","2",8,32,32,9,238,1,1
"1","1",16,4,32,5,236,1,1
"1","2",4,8,32,8,219,1,1
"1","1",16,32,32,8,228,1,1
"1","1",4,8,32,7,217,1,1
"1","1",4,16,64,10,123,1,1
"1","2",4,16,64,4,123,1,1
"1","1",16,16,32,5,231,1,1
"1","1",4,4,64,3,127,1,1
"1","2",4,8,32,3,220,1,1
"1","2",16,16,32,4,233,1,1
"1","1",4,4,32,1,252,1,1
"1","2",16,8,64,3,134,1,1
"1","2",4,8,32,4,220,1,1
"1","1",8,4,32,2,220,1,1
"1","1",4,4,32,6,220,1,1
"1","2",8,8,64,9,127,1,1
"1","1",8,16,64,6,131,1,1
"1","1",8,4,32,8,221,1,1
"1","2",8,32,32,10,239,1,1
"1","2",4,4,64,8,123,1,1
"1","1",4,4,32,9,219,1,1
"1","1",16,4,32,9,232,1,1
"1","1",8,4,32,9,222,1,1
"1","1",16,8,64,5,130,1,1
"1","2",8,32,32,8,238,1,1
"1","1",4,8,64,6,122,1,1
"1","2",8,16,64,8,129,1,1
"1","2",4,32,64,3,123,1,1
"1","1",8,4,32,5,219,1,1
"1","2",8,16,64,5,129,1,1
"1","1",4,8,64,9,122,1,1
"1","1",16,16,32,6,233,1,1
"1","2",4,8,64,8,124,1,1
"1","2",4,16,64,1,158,1,1
"1","2",16,32,64,5,130,1,1
"1","2",4,16,32,10,214,1,1
"1","2",16,4,64,2,137,1,1
"1","1",16,16,64,8,130,1,1
"1","2",16,4,32,5,231,1,1
"1","1",8,8,64,3,142,1,1
"1","2",8,32,32,1,247,1,1
"1","1",4,16,64,9,124,1,1
"1","2",4,4,32,3,221,1,1
"1","1",16,4,64,1,155,1,1
"1","1",16,16,32,1,255,1,1
"1","1",16,32,64,6,128,1,1
"1","2",4,16,64,10,122,1,1
"1","1",8,4,64,7,125,1,1
"1","1",16,32,32,2,233,1,1
"1","2",16,16,32,9,227,1,1
"1","1",8,16,64,5,127,1,1
"1","2",8,16,32,6,227,1,1
"1","1",8,16,64,8,126,1,1
"1","2",8,16,64,1,154,1,1
"1","2",16,32,32,10,229,1,1
"1","2",8,4,32,8,222,1,1
"1","2",4,32,64,9,122,1,1
"1","1",8,16,32,2,220,1,1
"1","1",8,16,64,4,127,1,1
"1","1",4,16,64,5,124,1,1
"1","1",4,16,32,6,214,1,1
"1","1",8,16,32,10,217,1,1
"1","2",8,16,32,2,226,1,1
"1","2",4,32,64,2,125,1,1
"1","1",8,32,32,4,224,1,1
"1","1",4,16,32,9,212,1,1
"1","2",8,4,32,9,223,1,1
"1","2",4,4,64,7,122,1,1
"1","1",4,8,32,8,216,1,1
"1","1",8,16,64,10,128,1,1
"1","1",4,32,32,10,215,1,1
"1","1",4,16,32,4,214,1,1
"1","1",4,4,32,7,219,1,1
"1","2",16,16,32,8,230,1,1
"1","1",8,4,32,10,218,1,1
"1","1",16,8,64,4,129,1,1
"1","1",4,32,64,9,121,1,1


==> plots/clusters/model/kmeans_2.csv <==
"model","dataset","cores","mem","batch","epoch","duration","cluster","type"
"1","1",4,8,1024,1,54,2,1
"1","2",4,16,1024,8,39,2,1
"1","1",4,4,1024,5,40,2,1
"3","3",8,32,64,2,516,2,2
"1","2",16,16,1024,8,40,2,1
"1","2",4,8,1024,8,38,2,1
"2","3",8,32,64,5,181,2,2
"2","3",16,16,512,4,167,2,2
"1","2",16,4,1024,5,40,2,1
"2","3",8,8,32,2,213,2,2
"1","2",4,16,512,1,65,2,1
"1","1",4,32,512,8,43,2,1
"3","3",16,16,1024,5,341,2,2
"3","3",16,8,32,4,1060,2,2
"3","3",8,16,512,3,363,2,2
"2","3",4,16,64,1,207,2,2
"1","1",8,4,1024,10,38,2,1
"1","2",8,16,1024,2,44,2,1
"2","3",8,16,512,1,183,2,2
"3","3",4,32,32,3,534,2,2
"3","3",8,8,64,3,517,2,2
"2","3",4,16,1024,2,169,2,2
"1","1",4,4,1024,7,39,2,1
"1","2",8,32,1024,7,39,2,1
"2","3",8,8,1024,4,164,2,2
"1","1",16,4,512,6,47,2,1
"1","2",8,8,512,6,47,2,1
"1","2",8,8,512,2,51,2,1
"1","2",4,8,1024,3,43,2,1
"1","1",16,32,1024,3,41,2,1
"1","1",16,32,512,7,44,2,1
"1","2",16,32,1024,3,41,2,1
"1","2",8,32,512,6,45,2,1
"2","3",16,16,512,5,162,2,2
"1","1",4,16,1024,1,54,2,1
"1","2",4,32,512,6,46,2,1
"1","2",16,16,512,5,46,2,1
"1","1",16,8,1024,4,41,2,1
"1","2",16,16,1024,10,39,2,1
"1","1",4,4,1024,2,45,2,1
"1","1",8,4,512,7,45,2,1
"1","1",8,32,512,6,47,2,1
"3","3",8,8,64,1,541,2,2
"3","3",16,16,64,4,485,2,2
"1","1",8,16,1024,3,41,2,1
"1","2",8,8,1024,9,38,2,1
"2","3",8,32,32,1,235,2,2
"3","3",8,16,32,1,708,2,2
"3","3",16,32,512,2,382,2,2
"1","2",16,32,512,10,43,2,1
"2","3",16,8,32,5,207,2,2
"3","3",4,16,1024,3,340,2,2
"2","3",8,8,512,2,169,2,2
"2","3",4,16,32,4,204,2,2
"2","3",8,16,32,4,205,2,2
"1","1",16,32,1024,9,38,2,1
"3","3",8,16,1024,2,379,2,2
"1","1",8,32,512,7,45,2,1
"1","2",8,32,512,2,51,2,1
"3","3",16,32,32,1,1111,2,2
"1","2",16,4,512,4,47,2,1
"1","1",8,32,512,1,61,2,1
"1","1",16,32,1024,6,38,2,1
"3","3",16,16,1024,2,360,2,2
"1","1",16,16,1024,3,42,2,1
"1","2",8,16,512,7,45,2,1
"3","3",8,32,512,4,351,2,2
"2","3",8,8,32,1,235,2,2
"1","2",8,8,1024,7,39,2,1
"1","2",4,16,1024,6,40,2,1
"1","1",8,4,1024,9,39,2,1
"3","3",16,32,64,4,639,2,2
"1","2",8,4,1024,2,44,2,1
"2","3",4,32,32,4,206,2,2
"1","2",4,16,1024,5,40,2,1
"2","3",4,8,32,1,234,2,2
"1","2",4,8,1024,9,39,2,1
"1","2",16,16,512,6,47,2,1
"1","2",4,32,1024,5,39,2,1
"1","2",4,8,512,3,48,2,1
"3","3",16,8,32,5,1054,2,2
"1","1",4,8,1024,7,39,2,1
"3","3",16,8,32,1,1099,2,2
"1","2",4,4,512,10,44,2,1
"3","3",8,16,1024,3,362,2,2
"3","3",8,16,64,2,518,2,2
"3","3",8,32,1024,2,348,2,2
"1","2",4,32,1024,6,39,2,1
"2","3",16,16,32,5,205,2,2
"2","3",4,8,64,5,181,2,2
"2","3",4,8,1024,4,164,2,2
"2","3",8,32,1024,4,164,2,2
"1","1",8,16,1024,10,38,2,1
"1","1",4,4,1024,3,43,2,1
"2","3",16,8,64,3,191,2,2
"1","2",4,8,512,2,53,2,1
"1","1",16,32,512,10,43,2,1
"3","3",8,32,1024,3,344,2,2
"3","3",4,8,32,2,547,2,2
"1","2",4,4,1024,7,39,2,1
"1","1",4,16,1024,6,39,2,1
"2","3",8,32,32,5,203,2,2
"3","3",8,16,64,1,542,2,2
"1","2",4,4,512,7,44,2,1
"2","3",4,16,1024,5,154,2,2
"1","2",16,16,512,7,46,2,1
"1","2",16,8,512,3,51,2,1
"1","1",16,16,512,6,47,2,1
"2","3",4,32,64,3,187,2,2
"1","1",8,4,512,2,53,2,1
"3","3",4,8,32,5,537,2,2
"2","3",8,16,64,3,187,2,2
"1","2",8,8,1024,6,39,2,1
"1","1",4,16,1024,2,45,2,1
"2","3",8,8,64,2,188,2,2
"1","1",8,8,1024,5,40,2,1
"1","2",4,4,1024,9,39,2,1
"2","3",16,16,1024,2,169,2,2
"1","2",8,4,512,5,45,2,1
"1","2",16,8,1024,3,43,2,1
"1","2",16,8,512,1,65,2,1
"2","3",16,32,64,4,186,2,2
"2","3",16,8,32,4,207,2,2
"1","1",8,16,512,4,45,2,1
"2","3",16,32,64,1,208,2,2
"2","3",8,32,1024,5,152,2,2
"1","2",16,16,512,1,63,2,1
"3","3",8,16,32,5,658,2,2
"1","2",8,4,512,6,48,2,1
"1","2",4,16,512,5,45,2,1
"1","2",16,32,512,1,61,2,1
"1","2",4,16,1024,9,39,2,1
"1","1",16,16,512,4,47,2,1
"1","2",4,8,1024,5,40,2,1
"2","3",16,16,32,1,235,2,2
"1","1",16,8,512,8,45,2,1
"1","2",16,32,512,3,47,2,1
"3","3",4,32,1024,3,341,2,2
"2","3",16,32,32,2,214,2,2
"1","1",8,4,512,6,49,2,1
"1","2",8,32,512,3,46,2,1
"1","1",16,32,512,9,44,2,1
"1","2",4,32,512,4,45,2,1
"1","1",16,32,512,5,45,2,1
"1","1",16,8,1024,5,41,2,1
"1","2",16,8,512,6,48,2,1
"1","1",16,32,512,2,51,2,1
"2","3",4,8,512,3,167,2,2
"1","1",4,4,1024,1,55,2,1
"3","3",8,16,512,5,353,2,2
"2","3",8,8,1024,5,153,2,2
"1","2",16,4,1024,2,45,2,1
"2","3",16,8,64,5,184,2,2
"1","1",16,16,512,10,44,2,1
"1","1",4,16,512,5,46,2,1
"1","2",8,4,1024,9,40,2,1
"1","2",8,4,512,8,45,2,1
"1","2",16,32,512,5,45,2,1
"1","2",8,16,1024,7,39,2,1
"1","2",4,4,1024,3,42,2,1
"3","3",8,8,32,5,661,2,2
"2","3",4,32,512,5,160,2,2
"1","1",8,32,1024,7,38,2,1
"3","3",4,8,32,3,541,2,2
"1","2",4,16,512,2,52,2,1
"2","3",16,8,32,1,234,2,2
"1","2",16,32,512,2,50,2,1
"1","2",8,8,1024,5,40,2,1
"3","3",16,32,32,5,1071,2,2
"2","3",4,8,64,2,187,2,2
"1","1",16,8,512,4,46,2,1
"1","1",8,16,1024,9,39,2,1
"3","3",4,16,1024,4,62,2,2
"2","3",16,16,32,4,207,2,2
"1","2",8,16,1024,8,38,2,1
"1","1",8,16,512,6,47,2,1
"1","2",8,16,512,4,47,2,1
"1","1",8,32,512,2,50,2,1
"1","1",8,32,1024,9,37,2,1
"2","3",4,16,512,1,175,2,2
"2","3",8,32,1024,3,165,2,2
"1","1",8,16,512,3,48,2,1
"1","2",4,16,512,6,49,2,1
"1","2",8,8,512,7,45,2,1
"1","1",8,32,1024,10,36,2,1
"1","1",4,8,512,1,64,2,1
"2","3",8,16,32,3,207,2,2
"1","1",8,16,1024,8,39,2,1
"2","3",4,32,512,2,169,2,2
"1","2",16,8,512,2,52,2,1
"1","2",16,32,512,8,43,2,1
"1","1",16,8,1024,3,42,2,1
"1","1",8,16,512,7,46,2,1
"1","1",8,32,1024,1,52,2,1
"1","1",16,4,512,5,47,2,1
"1","1",16,8,512,2,51,2,1
"1","1",4,8,512,5,46,2,1
"1","2",4,32,512,5,44,2,1
"1","1",8,4,1024,7,39,2,1
"2","3",16,8,512,3,166,2,2
"2","3",16,8,512,4,166,2,2
"1","1",16,16,1024,9,40,2,1
"1","1",16,32,512,1,64,2,1
"2","3",16,8,32,2,215,2,2
"2","3",4,16,512,5,160,2,2
"1","2",4,4,1024,10,38,2,1
"1","1",4,8,512,3,48,2,1
"1","1",8,4,1024,2,45,2,1
"1","2",4,4,512,2,52,2,1
"1","2",16,4,512,5,47,2,1
"2","3",16,8,1024,1,172,2,2
"1","1",4,8,1024,5,40,2,1
"1","1",16,4,512,3,48,2,1
"1","2",8,32,1024,1,53,2,1
"1","2",16,4,1024,6,40,2,1
"1","1",4,16,512,10,44,2,1
"1","1",4,8,1024,6,39,2,1
"3","3",8,32,1024,1,355,2,2
"1","1",4,32,1024,8,37,2,1
"1","1",16,16,1024,6,39,2,1
"1","2",16,8,1024,4,41,2,1
"2","3",16,32,64,2,189,2,2
"1","1",4,16,1024,10,37,2,1
"3","3",4,16,512,1,370,2,2
"2","3",16,32,1024,5,153,2,2
"1","1",8,4,1024,5,41,2,1
"1","1",8,16,1024,4,41,2,1
"2","3",8,8,512,5,161,2,2
"1","2",8,32,512,10,41,2,1
"1","2",16,8,1024,2,46,2,1
"1","1",16,4,1024,7,40,2,1
"1","2",8,4,1024,7,39,2,1
"2","3",4,32,32,3,208,2,2
"3","3",4,16,32,3,525,2,2
"2","3",8,32,1024,2,167,2,2
"1","1",4,32,1024,7,38,2,1
"3","3",8,8,32,3,664,2,2
"3","3",4,32,512,2,348,2,2
"1","2",4,32,512,7,44,2,1
"2","3",4,32,1024,3,165,2,2
"1","2",4,8,512,5,47,2,1
"1","2",8,4,1024,10,38,2,1
"2","3",4,8,1024,2,167,2,2
"1","1",16,4,512,9,45,2,1
"1","1",8,32,512,3,47,2,1
"1","2",16,4,512,3,49,2,1
"1","2",16,32,512,4,45,2,1
"3","3",4,32,1024,2,339,2,2
"1","2",8,32,1024,6,37,2,1
"2","3",4,16,512,2,171,2,2
"2","3",8,32,64,3,188,2,2
"1","1",4,32,512,5,45,2,1
"1","1",8,4,512,8,45,2,1
"2","3",16,16,512,2,182,2,2
"1","1",16,16,512,2,52,2,1
"2","3",8,8,64,1,209,2,2
"1","1",8,4,512,9,44,2,1
"3","3",4,8,32,1,570,2,2
"1","1",8,4,1024,6,39,2,1
"1","2",8,4,1024,6,39,2,1
"1","1",16,8,512,1,62,2,1
"2","3",4,8,64,1,206,2,2
"2","3",4,8,1024,3,165,2,2
"1","2",8,4,1024,5,40,2,1
"1","2",16,16,1024,6,40,2,1
"1","1",8,32,1024,2,43,2,1
"1","2",8,32,512,5,44,2,1
"3","3",8,32,32,4,659,2,2
"1","1",4,8,1024,8,38,2,1
"1","2",4,8,1024,2,45,2,1
"1","2",16,16,1024,7,40,2,1
"1","1",8,8,512,2,53,2,1
"3","3",8,32,512,3,351,2,2
"1","2",8,4,512,7,44,2,1
"1","1",8,4,512,3,50,2,1
"1","2",16,32,512,7,44,2,1
"2","3",4,32,64,2,187,2,2
"1","2",16,32,1024,4,40,2,1
"3","3",4,16,32,4,526,2,2
"2","3",8,8,512,4,166,2,2
"1","2",16,16,1024,9,39,2,1
"2","3",4,8,32,5,203,2,2
"1","2",4,4,1024,4,41,2,1
"2","3",8,8,64,5,182,2,2
"3","3",4,32,64,1,445,2,2
"1","1",4,8,1024,10,38,2,1
"3","3",8,8,64,2,517,2,2
"2","3",8,8,64,4,184,2,2
"2","3",8,8,32,3,209,2,2
"1","1",4,32,1024,1,53,2,1
"1","1",8,8,1024,9,38,2,1
"1","1",16,4,1024,5,41,2,1
"1","1",16,16,512,3,48,2,1
"3","3",4,32,512,4,343,2,2
"1","1",4,8,1024,9,37,2,1
"1","2",4,4,512,9,44,2,1
"1","1",4,32,512,10,42,2,1
"2","3",8,16,32,5,204,2,2
"2","3",16,8,64,1,210,2,2
"1","2",16,16,512,10,44,2,1
"2","3",16,16,64,5,182,2,2
"1","1",16,32,1024,8,38,2,1
"3","3",4,16,1024,2,344,2,2
"1","2",16,8,512,9,45,2,1
"2","3",4,32,64,4,185,2,2
"3","3",8,16,64,4,512,2,2
"1","2",8,8,512,10,44,2,1
"1","1",8,8,512,3,48,2,1
"1","1",4,8,512,4,46,2,1
"2","3",4,32,32,1,240,2,2
"1","1",16,4,1024,4,41,2,1
"1","2",8,4,1024,8,39,2,1
"2","3",8,32,64,2,187,2,2
"2","3",16,16,1024,1,174,2,2
"1","2",4,16,1024,4,41,2,1
"2","3",4,32,64,5,181,2,2
"1","1",8,8,512,1,63,2,1
"3","3",4,32,64,4,419,2,2
"1","2",4,8,1024,4,41,2,1
"1","2",8,8,1024,1,52,2,1
"2","3",4,16,512,4,166,2,2
"1","1",4,16,512,9,44,2,1
"2","3",16,32,32,5,206,2,2
"2","3",8,32,1024,1,174,2,2
"3","3",4,32,1024,1,474,2,2
"2","3",8,8,32,5,205,2,2
"1","1",16,16,1024,2,45,2,1
"1","2",8,16,1024,10,37,2,1
"3","3",16,16,32,4,1083,2,2
"1","1",16,32,512,4,46,2,1
"1","2",4,16,1024,7,39,2,1
"1","2",8,16,512,9,44,2,1
"1","2",4,32,1024,2,44,2,1
"3","3",8,8,32,4,663,2,2
"1","2",8,4,1024,3,43,2,1
"2","3",16,32,32,3,211,2,2
"1","1",16,32,1024,2,44,2,1
"1","1",16,4,1024,6,40,2,1
"1","2",4,4,512,3,48,2,1
"1","2",4,4,1024,8,39,2,1
"2","3",16,32,32,4,207,2,2
"3","3",8,16,1024,1,376,2,2
"3","3",16,32,512,4,370,2,2
"1","2",16,4,512,6,47,2,1
"1","2",16,4,1024,3,43,2,1
"1","2",4,4,512,1,64,2,1
"2","3",16,32,512,5,160,2,2
"2","3",4,16,64,5,182,2,2
"1","1",4,8,512,9,44,2,1
"2","3",8,16,64,1,208,2,2
"1","2",16,32,1024,2,44,2,1
"3","3",4,32,1024,4,341,2,2
"1","2",8,16,512,2,51,2,1
"1","1",4,16,512,4,46,2,1
"2","3",8,16,64,4,184,2,2
"1","2",8,16,1024,5,39,2,1
"2","3",8,16,1024,2,168,2,2
"2","3",16,8,512,5,160,2,2
"1","2",8,32,1024,10,37,2,1
"1","2",16,8,512,10,44,2,1
"1","1",16,16,512,1,65,2,1
"2","3",4,16,32,2,213,2,2
"1","1",16,32,512,3,48,2,1
"3","3",8,16,512,1,374,2,2
"3","3",16,32,512,3,377,2,2
"2","3",16,16,32,3,212,2,2
"1","1",8,8,512,6,47,2,1
"1","2",4,8,512,4,46,2,1
"1","1",8,8,512,9,44,2,1
"2","3",4,32,1024,1,173,2,2
"2","3",8,8,64,3,188,2,2
"2","3",4,8,512,5,163,2,2
"1","2",4,8,1024,7,39,2,1
"1","2",4,16,512,7,44,2,1
"1","1",8,4,1024,1,54,2,1
"1","2",8,32,1024,2,43,2,1
"1","1",4,32,1024,3,40,2,1
"1","2",8,16,512,8,46,2,1
"1","2",16,32,1024,8,38,2,1
"3","3",16,16,1024,3,364,2,2
"2","3",4,16,1024,3,165,2,2
"1","2",4,8,512,6,49,2,1
"1","1",16,16,1024,10,38,2,1
"1","1",4,16,1024,4,40,2,1
"1","1",8,8,512,4,47,2,1
"1","2",8,32,1024,9,37,2,1
"1","2",4,4,1024,2,46,2,1
"1","2",16,4,512,2,53,2,1
"1","1",16,8,1024,8,40,2,1
"1","2",16,8,1024,6,40,2,1
"3","3",4,16,64,4,408,2,2
"2","3",16,32,64,5,182,2,2
"1","2",8,4,512,3,48,2,1
"1","1",8,16,512,9,44,2,1
"3","3",4,8,32,4,540,2,2
"1","1",8,8,1024,7,39,2,1
"3","3",8,8,32,1,699,2,2
"1","1",4,4,1024,9,38,2,1
"1","1",16,4,1024,1,54,2,1
"3","3",8,32,64,4,513,2,2
"2","3",16,32,32,1,235,2,2
"1","1",16,16,512,9,45,2,1
"1","1",4,8,512,8,45,2,1
"3","3",8,32,512,5,339,2,2
"1","2",8,32,1024,3,42,2,1
"1","1",16,4,1024,2,45,2,1
"2","3",8,16,1024,4,164,2,2
"2","3",8,32,32,3,208,2,2
"1","1",16,16,1024,8,39,2,1
"3","3",4,16,512,5,332,2,2
"2","3",16,16,32,2,214,2,2
"1","1",8,4,1024,3,42,2,1
"1","1",4,16,512,6,47,2,1
"1","1",4,8,512,6,48,2,1
"1","2",8,4,1024,4,42,2,1
"1","1",16,16,1024,1,52,2,1
"3","3",4,32,512,3,346,2,2
"1","1",4,32,512,1,63,2,1
"1","2",4,8,512,1,66,2,1
"1","2",16,8,512,4,48,2,1
"1","2",16,4,512,7,46,2,1
"1","2",8,4,512,1,63,2,1
"3","3",16,16,1024,1,368,2,2
"2","3",4,8,32,4,206,2,2
"2","3",4,16,64,3,188,2,2
"1","1",8,8,1024,10,37,2,1
"1","1",16,32,512,6,46,2,1
"1","2",16,16,512,4,47,2,1
"1","2",4,16,1024,10,39,2,1
"1","2",4,16,512,4,47,2,1
"1","2",16,16,512,2,51,2,1
"1","1",8,16,512,10,43,2,1
"1","2",16,32,1024,10,37,2,1
"1","2",8,16,512,6,48,2,1
"1","1",8,16,1024,1,53,2,1
"1","1",16,8,1024,10,38,2,1
"1","2",4,16,512,8,44,2,1
"1","2",16,16,1024,3,43,2,1
"1","2",16,16,1024,2,46,2,1
"1","1",8,8,1024,2,44,2,1
"1","1",16,4,1024,9,39,2,1
"1","1",16,4,512,2,51,2,1
"3","3",4,16,1024,1,349,2,2
"1","2",4,8,512,9,44,2,1
"1","1",4,32,1024,5,40,2,1
"1","2",8,8,512,9,44,2,1
"1","2",16,8,512,7,46,2,1
"3","3",8,16,64,5,508,2,2
"3","3",16,16,32,1,1120,2,2
"1","2",4,4,512,8,44,2,1
"1","2",8,8,512,4,46,2,1
"2","3",4,16,1024,1,172,2,2
"1","1",8,4,512,1,64,2,1
"1","1",8,16,512,8,45,2,1
"2","3",8,16,1024,1,173,2,2
"1","1",4,16,1024,3,42,2,1
"3","3",16,8,32,3,1064,2,2
"3","3",4,16,64,3,411,2,2
"1","1",8,32,1024,3,41,2,1
"3","3",16,32,64,2,642,2,2
"1","2",4,16,512,9,44,2,1
"1","1",4,4,1024,10,39,2,1
"3","3",8,32,32,5,656,2,2
"1","2",8,8,1024,2,45,2,1
"2","3",8,16,512,4,167,2,2
"1","2",8,32,1024,4,40,2,1
"1","2",4,32,1024,8,38,2,1
"1","2",8,32,512,4,44,2,1
"3","3",16,8,32,2,1067,2,2
"1","2",8,16,512,10,44,2,1
"1","2",8,32,1024,8,38,2,1
"2","3",8,8,1024,3,166,2,2
"1","1",16,4,512,1,64,2,1
"1","2",16,16,512,8,45,2,1
"1","1",8,16,1024,6,39,2,1
"1","1",8,8,1024,6,39,2,1
"2","3",16,32,512,4,167,2,2
"1","1",4,4,1024,4,41,2,1
"3","3",16,16,32,2,1091,2,2
"2","3",16,8,1024,2,167,2,2
"1","1",4,8,512,10,45,2,1
"3","3",8,32,1024,5,322,2,2
"1","1",16,32,1024,5,40,2,1
"3","3",4,32,512,1,357,2,2
"1","2",8,4,1024,1,54,2,1
"3","3",8,16,1024,4,374,2,2
"3","3",4,32,64,3,423,2,2
"1","1",16,4,512,4,47,2,1
"2","3",4,16,32,1,233,2,2
"1","2",4,32,1024,3,40,2,1
"2","3",16,8,1024,3,167,2,2
"3","3",4,16,64,5,404,2,2
"1","2",16,8,1024,7,40,2,1
"2","3",16,8,512,1,176,2,2
"2","3",16,16,512,3,167,2,2
"3","3",16,16,64,1,703,2,2
"1","1",8,32,512,10,42,2,1
"1","1",16,16,1024,4,40,2,1
"2","3",8,32,512,1,178,2,2
"2","3",16,32,512,2,170,2,2
"1","1",8,32,512,9,43,2,1
"1","2",8,4,512,9,44,2,1
"1","2",4,32,512,1,65,2,1
"2","3",4,32,32,5,206,2,2
"2","3",8,32,64,4,184,2,2
"2","3",8,16,32,2,212,2,2
"3","3",8,32,1024,4,351,2,2
"1","2",8,16,1024,3,43,2,1
"3","3",8,16,64,3,519,2,2
"1","2",4,4,512,5,46,2,1
"1","2",16,32,512,9,43,2,1
"1","1",16,8,512,10,43,2,1
"1","2",4,32,1024,1,53,2,1
"1","1",16,8,512,9,45,2,1
"1","1",4,4,1024,8,39,2,1
"1","2",8,4,512,2,52,2,1
"1","2",4,4,1024,6,39,2,1
"1","2",4,16,512,3,48,2,1
"1","1",16,8,1024,7,40,2,1
"3","3",8,16,512,4,361,2,2
"1","1",8,8,512,7,46,2,1
"1","1",8,16,512,5,45,2,1
"2","3",8,32,32,4,206,2,2
"2","3",4,32,1024,2,167,2,2
"1","2",4,32,512,10,43,2,1
"2","3",8,32,512,5,160,2,2
"1","2",4,32,1024,10,36,2,1
"1","2",8,4,512,10,43,2,1
"1","2",4,8,1024,1,55,2,1
"2","3",8,16,512,3,167,2,2
"1","2",16,8,512,5,47,2,1
"1","1",8,8,1024,8,39,2,1
"3","3",4,16,512,4,344,2,2
"2","3",16,32,1024,3,165,2,2
"2","3",16,32,512,1,175,2,2
"1","2",8,16,1024,6,40,2,1
"1","1",16,8,1024,1,54,2,1
"3","3",16,16,32,3,1086,2,2
"1","2",16,4,1024,1,58,2,1
"3","3",8,32,64,5,509,2,2
"1","1",16,32,1024,10,38,2,1
"1","2",16,4,1024,10,39,2,1
"3","3",8,8,32,2,670,2,2
"1","1",4,32,512,9,43,2,1
"2","3",4,16,64,2,187,2,2
"3","3",4,32,32,2,539,2,2
"1","1",16,16,1024,7,40,2,1
"2","3",4,16,64,4,183,2,2
"3","3",16,16,1024,4,364,2,2
"1","1",16,8,1024,2,44,2,1
"1","1",4,32,512,2,51,2,1
"1","2",4,32,512,8,43,2,1
"1","1",8,4,512,5,45,2,1
"1","1",4,16,1024,9,39,2,1
"1","2",16,16,512,3,49,2,1
"1","2",8,32,512,7,44,2,1
"3","3",16,16,64,2,657,2,2
"1","1",8,16,1024,5,40,2,1
"1","2",4,8,512,10,44,2,1
"3","3",8,32,32,3,660,2,2
"1","1",4,32,1024,10,37,2,1
"2","3",8,8,1024,1,175,2,2
"1","2",4,32,1024,9,37,2,1
"1","2",16,4,512,9,45,2,1
"1","1",16,4,512,10,44,2,1
"1","1",8,32,1024,8,37,2,1
"1","1",4,8,1024,4,39,2,1
"3","3",8,32,512,1,541,2,2
"3","3",16,32,32,4,1073,2,2
"2","3",16,16,1024,3,165,2,2
"1","1",4,32,1024,4,40,2,1
"1","1",16,8,512,6,46,2,1
"1","1",16,16,512,5,47,2,1
"2","3",4,32,1024,5,153,2,2
"1","2",4,32,512,9,43,2,1
"2","3",8,32,64,1,206,2,2
"2","3",16,8,1024,4,164,2,2
"2","3",8,16,32,1,234,2,2
"2","3",16,16,512,1,177,2,2
"1","1",16,16,512,7,46,2,1
"1","2",16,4,1024,8,40,2,1
"2","3",4,16,32,3,207,2,2
"1","2",8,16,512,1,61,2,1
"1","1",8,32,512,5,44,2,1
"1","2",16,32,512,6,46,2,1
"1","1",8,8,1024,4,41,2,1
"2","3",16,16,64,3,190,2,2
"1","1",4,32,1024,6,38,2,1
"2","3",16,8,64,4,186,2,2
"2","3",8,32,512,4,165,2,2
"2","3",4,32,32,2,214,2,2
"1","2",16,32,1024,5,39,2,1
"1","1",4,32,512,7,44,2,1
"1","1",8,16,1024,7,39,2,1
"1","2",4,8,512,7,44,2,1
"1","1",4,32,512,3,46,2,1
"2","3",8,16,64,5,183,2,2
"3","3",8,16,1024,5,347,2,2
"1","2",16,16,1024,5,40,2,1
"1","1",4,32,512,6,46,2,1
"2","3",16,32,512,3,166,2,2
"1","2",4,4,1024,1,55,2,1
"1","2",16,16,512,9,45,2,1
"1","2",8,8,1024,8,39,2,1
"1","1",16,8,1024,6,39,2,1
"3","3",16,16,32,5,1079,2,2
"2","3",8,32,512,3,167,2,2
"1","1",4,16,1024,7,39,2,1
"1","2",16,4,1024,9,39,2,1
"1","1",4,16,512,1,64,2,1
"1","2",4,32,1024,4,38,2,1
"3","3",4,32,32,5,529,2,2
"1","2",16,32,1024,6,39,2,1
"2","3",8,8,32,4,206,2,2
"3","3",16,32,64,3,643,2,2
"3","3",4,32,1024,5,318,2,2
"1","1",4,32,1024,9,37,2,1
"2","3",4,32,64,1,206,2,2
"1","2",8,32,512,1,60,2,1
"1","2",16,8,1024,9,39,2,1
"3","3",8,8,64,5,563,2,2
"1","1",16,8,512,5,46,2,1
"1","2",16,4,1024,4,41,2,1
"2","3",8,16,1024,3,165,2,2
"2","3",16,16,64,2,190,2,2
"2","3",4,16,32,5,204,2,2
"1","1",16,8,512,7,44,2,1
"3","3",8,16,512,2,365,2,2
"1","2",8,8,1024,3,42,2,1
"2","3",8,32,32,2,215,2,2
"1","1",4,4,1024,6,40,2,1
"2","3",16,16,64,4,185,2,2
"2","3",8,8,512,1,177,2,2
"1","2",16,32,1024,9,38,2,1
"2","3",4,8,512,2,170,2,2
"1","2",4,16,1024,1,53,2,1
"2","3",4,16,512,3,167,2,2
"1","2",4,8,1024,6,40,2,1
"3","3",4,16,32,5,524,2,2
"1","1",4,32,1024,2,44,2,1
"1","2",8,8,512,5,45,2,1
"2","3",16,16,1024,4,165,2,2
"1","2",16,8,1024,10,38,2,1
"1","2",16,8,512,8,46,2,1
"2","3",4,32,1024,4,165,2,2
"1","1",8,32,1024,6,38,2,1
"1","2",8,32,512,8,43,2,1
"1","2",8,8,1024,10,38,2,1
"3","3",4,32,512,5,332,2,2
"3","3",16,32,32,3,1079,2,2
"1","1",16,8,512,3,49,2,1
"1","1",4,32,512,4,45,2,1
"1","2",16,32,1024,1,52,2,1
"1","2",4,32,512,2,51,2,1
"1","1",16,32,512,8,46,2,1
"1","2",4,16,512,10,44,2,1
"2","3",8,8,512,3,167,2,2
"1","1",8,4,1024,4,41,2,1
"2","3",4,8,1024,1,173,2,2
"1","1",8,8,512,8,46,2,1
"1","1",4,8,1024,3,42,2,1
"1","1",16,4,1024,3,42,2,1
"3","3",4,16,64,2,412,2,2
"1","1",16,4,512,8,45,2,1
"3","3",8,32,64,1,542,2,2
"1","2",4,4,512,4,45,2,1
"1","2",8,8,512,8,46,2,1
"1","1",16,32,1024,1,52,2,1
"1","1",4,16,512,8,45,2,1
"1","2",16,4,512,8,46,2,1
"1","2",8,16,1024,1,54,2,1
"1","2",16,4,1024,7,40,2,1
"1","1",8,4,512,10,44,2,1
"2","3",8,32,512,2,169,2,2
"2","3",16,8,1024,5,154,2,2
"1","1",8,32,1024,5,38,2,1
"1","1",8,16,1024,2,46,2,1
"2","3",4,32,512,3,168,2,2
"1","1",16,16,1024,5,41,2,1
"3","3",4,16,64,1,437,2,2
"1","1",8,16,512,2,53,2,1
"2","3",16,16,64,1,208,2,2
"3","3",16,32,64,1,687,2,2
"1","1",8,4,1024,8,39,2,1
"3","3",4,16,512,3,345,2,2
"1","2",8,32,512,9,42,2,1
"1","1",8,32,512,8,44,2,1
"1","2",4,4,512,6,49,2,1
"1","1",4,16,1024,5,41,2,1
"1","1",8,8,1024,1,53,2,1
"1","1",16,8,1024,9,38,2,1
"1","1",16,16,512,8,46,2,1
"3","3",16,32,32,2,1084,2,2
"2","3",8,16,1024,5,152,2,2
"1","2",4,32,512,3,47,2,1
"3","3",4,32,64,2,421,2,2
"1","1",4,8,512,7,46,2,1
"1","1",8,8,512,10,44,2,1
"3","3",16,32,512,5,358,2,2
"3","3",8,32,32,2,666,2,2
"1","2",8,16,512,5,45,2,1
"1","1",4,8,512,2,51,2,1
"2","3",4,32,512,1,174,2,2
"2","3",16,16,1024,5,154,2,2
"3","3",4,32,32,4,531,2,2
"3","3",16,32,512,1,391,2,2
"1","2",4,4,1024,5,40,2,1
"1","2",16,8,1024,1,53,2,1
"3","3",4,16,32,2,531,2,2
"1","2",8,16,1024,4,42,2,1
"3","3",8,32,512,2,354,2,2
"2","3",4,8,32,2,212,2,2
"1","1",4,16,1024,8,39,2,1
"2","3",4,8,64,4,184,2,2
"1","1",8,8,1024,3,42,2,1
"1","1",16,4,1024,10,38,2,1
"2","3",4,8,512,4,166,2,2
"1","2",8,8,512,3,48,2,1
"1","2",16,4,512,1,64,2,1
"2","3",16,32,1024,1,176,2,2
"2","3",16,8,64,2,190,2,2
"3","3",4,16,512,2,347,2,2
"1","2",16,4,512,10,44,2,1
"1","1",4,16,512,3,48,2,1
"2","3",16,8,512,2,169,2,2
"1","1",8,4,512,4,46,2,1
"2","3",4,8,32,3,207,2,2
"3","3",4,16,32,1,555,2,2
"2","3",4,8,1024,5,153,2,2
"1","1",8,8,512,5,46,2,1
"2","3",8,16,64,2,187,2,2
"1","2",16,8,1024,8,39,2,1
"2","3",4,32,512,4,166,2,2
"1","2",8,8,1024,4,42,2,1
"1","2",8,32,1024,5,40,2,1
"3","3",4,32,64,5,416,2,2
"1","1",4,8,1024,2,43,2,1
"1","2",8,4,512,4,46,2,1
"3","3",16,16,64,3,655,2,2
"1","2",4,16,1024,3,43,2,1
"3","3",4,32,32,1,562,2,2
"1","1",16,32,1024,4,40,2,1
"3","3",8,16,32,4,660,2,2
"2","3",4,8,512,1,175,2,2
"1","1",16,4,1024,8,40,2,1
"1","1",16,32,1024,7,39,2,1
"2","3",4,8,64,3,188,2,2
"1","2",8,16,1024,9,39,2,1
"1","2",8,16,512,3,48,2,1
"1","2",16,8,1024,5,41,2,1
"3","3",8,16,32,2,666,2,2
"3","3",8,8,64,4,513,2,2
"1","2",4,8,1024,10,38,2,1
"2","3",8,16,512,2,170,2,2
"1","1",8,16,512,1,64,2,1
"3","3",8,32,32,1,698,2,2
"1","1",16,4,512,7,46,2,1
"3","3",8,16,32,3,660,2,2
"3","3",8,32,64,3,517,2,2
"1","2",16,16,1024,1,55,2,1
"1","1",4,16,512,2,53,2,1
"1","2",4,32,1024,7,38,2,1
"1","1",8,32,512,4,45,2,1
"2","3",16,32,1024,4,165,2,2
"2","3",8,8,1024,2,167,2,2
"1","2",4,16,1024,2,45,2,1
"1","2",16,16,1024,4,43,2,1
"2","3",4,16,1024,4,165,2,2
"1","1",8,32,1024,4,39,2,1
"1","2",8,8,512,1,63,2,1
"1","2",16,32,1024,7,38,2,1
"3","3",16,32,64,5,635,2,2
"1","2",4,8,512,8,45,2,1
"1","1",4,16,512,7,45,2,1
"2","3",16,8,32,3,211,2,2
"2","3",16,32,64,3,188,2,2
"2","3",16,32,1024,2,167,2,2


==> plots/compare/batch/batch.csv <==
1,64,-0.009469,-0.356021,-0.344888
2,256,-0.034578,-0.623037,-0.603504
3,1024,-0.085860,-0.612565,-0.579191

==> plots/compare/duration/cores.csv <==
#id,cores,64,256,1024
1,2,0.178862,0.041667,0.121622
2,4,0.317073,0.277778,-0.054054
3,8,0.528455,0.041667,-0.391892
4,16,1.008130,0.236111,-0.391892


==> plots/compare/energy/cores.csv <==
#id,cores,64,256,1024
1,2,0.182232,0.043682,0.136875
2,4,0.351838,0.292054,-0.068855
3,8,0.612427,0.110500,-0.359045
4,16,1.190649,0.381693,-0.316695


==> plots/cores/duration_vs_energy.dat <==
""
1 1 2791 33546.35
2 2 2643 34065.3
3 4 2396 35730.8
""


==> plots/dropout/time_vs_accuracy.dat <==
""
1 0.2 249.22 0.9331
2 0.4 259.60 0.902
3 0.8 237.74 0.8508
""


==> plots/epochs/time_vs_accuracy.dat <==
""
1 1 125.46 0.8812
2 5 627.90 0.9564
3 10 1262.69 0.9744


==> plots/load/error/error.csv <==
#id,cores,2jobs,3jobs,4jobs
1,1,0.02898550725,0.02702702703,-0.1232876712
2,2,0.3684210526,-0.02739726027,0.2777777778
3,4,1.5,0.8139534884,-0.08536585366
4,8,0.8157894737,2.258064516,0.05084745763



==> plots/load/runtime/runtime.csv <==
#id,cores,2jobs,3jobs,4jobs
1,1,-0.2484076433,0.384279476,0.5589353612
2,2,0.6034482759,0.1860465116,0.6503496503
3,4,-0.6666666667,-0.5348837209,0.8823529412
4,8,-0.5617977528,-0.7948717949,-0.3571428571


==> plots/off/accuracy/accuracy.csv <==
1,mnist,0.9154,0.8176,0.927
2,fashion,0.9216,0.8969,0.9166
3,cnn,0.8647,0.5120,0.8223
4,lstm,0.7850,0.7158,0.7775


==> plots/off/accuracy_type3/accuracy.csv <==
1,57.69700241,56.43236923,58.09197617
2,65.7990303,65.9104538,70.60163307
3,56.46595001,58.76359558,56.89418411


==> plots/off/energy/energy.csv <==
1,mnist,975751,1025940,728051
2,fashion,883688,946595,722263
3,cnn,1899531,2215794,1480431
4,lstm,8774943,11725807,7714168


==> plots/off/energy_type3/energy.csv <==
1,jacobi,238,242,222
2,spkmeans,321,314,295
3,bfs,812,835,397


==> plots/off/training_duration/training_duration.csv <==
1,mnist,272,187,188
2,fashion,498,442,521
3,cnn,1285,1877,1072
4,lstm,3850,3993,3493


==> plots/off/training_duration_type3/training_duration.csv <==
1,9.37278294563293,9.49269127845764,8.13272619247437
2,12.5284867286682,12.1532397270203,10.9929513931274
3,32.3569366931915,32.3334155082703,14.1943986415863


==> plots/off/tuning_duration/tuning_duration.csv <==
1,mnist,4575,4817,3415
2,fashion,4152,4455,3391
3,cnn,9088,10674,7028
4,lstm,41361,55270,36361


==> plots/off/tuning_duration_type3/tuning_duration.csv <==
1,jabobi,521.511193752289,549.034786939621,339.704436779022
2,spkmeans,739.227911710739,714.087736845017,581.164396047592
3,bfs,2584.10885667801,2026.25800824165,741.874838590622


==> plots/on/responsetime/response.csv <==
1,type1,3439,3549,3334
2,type2,8961,9189,6507
3,all,6200,6369,4920.5

==> plots/on/responsetime_type3/response.csv <==
1,jacobi,4150,5682,2806
2,bfs,11290,4892,3910
3,spkmeans,8582,7110,3267
4,all,8007,5895,3327


==> plots/parameters/parameters.csv <==
1,306
2,571
3,1131
4,2345
5,4684
6,11960


==> plots/probing/probing_filtered.csv <==
"model","dataset","cores","mem","batch","id","epoch","event","count","duration","workload","countfactor"
"cnn","news20",16,32,1024,0,5,"cpu/topdown-recovery-bubbles/",2895091.953642,153,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,5,"node-loads",427840.178808,153,"cnn_news20","e+04-e+06"
"cnn","news20",16,32,1024,0,5,"cpu/tx-capacity/",0,153,"cnn_news20","0-e+02"
"cnn","news20",16,32,1024,0,5,"branch-load-misses",228657.225166,153,"cnn_news20","e+04-e+06"
"cnn","news20",16,32,1024,0,5,"cpu/mem-loads/",0,153,"cnn_news20","0-e+02"
"cnn","news20",16,32,1024,0,5,"cpu/tx-conflict/",0,153,"cnn_news20","0-e+02"
"cnn","news20",16,32,1024,0,5,"cpu/el-capacity/",0,153,"cnn_news20","0-e+02"
"cnn","news20",16,32,1024,0,5,"LLC-store-misses",736736.006623,153,"cnn_news20","e+04-e+06"
"cnn","news20",16,32,1024,0,5,"instructions",2556315626.15894,153,"cnn_news20",">e+09"
"cnn","news20",16,32,1024,0,5,"cpu/cycles-ct/",0,153,"cnn_news20","0-e+02"
"cnn","news20",16,32,1024,0,5,"cpu/el-conflict/",0,153,"cnn_news20","0-e+02"
"cnn","news20",16,32,1024,0,5,"cpu/tx-commit/",0,153,"cnn_news20","0-e+02"
"cnn","news20",16,32,1024,0,5,"LLC-load-misses",443133.397351,153,"cnn_news20","e+04-e+06"
"cnn","news20",16,32,1024,0,5,"cpu/cpu-cycles/",783818995.112583,153,"cnn_news20",">e+09"
"cnn","news20",16,32,1024,0,5,"msr/tsc/",3744622737.49669,153,"cnn_news20",">e+09"
"cnn","news20",16,32,1024,0,5,"cpu/el-start/",0,153,"cnn_news20","0-e+02"
"cnn","news20",16,32,1024,0,5,"iTLB-loads",17330.15894,153,"cnn_news20","e+04-e+06"
"cnn","news20",16,32,1024,0,5,"dTLB-loads",984242535.668874,153,"cnn_news20",">e+09"
"cnn","news20",16,32,1024,0,5,"cpu/tx-abort/",0,153,"cnn_news20","0-e+02"
"cnn","news20",16,32,1024,0,5,"cpu/branch-misses/",246028.761589,153,"cnn_news20","e+04-e+06"
"cnn","news20",16,32,1024,0,5,"branch-misses",205406.410596,153,"cnn_news20","e+04-e+06"
"cnn","news20",16,32,1024,0,5,"bus-cycles",23546282.443709,153,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,5,"L1-dcache-stores",38461796.92053,153,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,5,"msr/aperf/",788223906.880795,153,"cnn_news20",">e+09"
"cnn","news20",16,32,1024,0,5,"node-load-misses",0,153,"cnn_news20","0-e+02"
"cnn","news20",16,32,1024,0,5,"LLC-stores",2050008.370861,153,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,5,"cpu/cycles-t/",0,153,"cnn_news20","0-e+02"
"cnn","news20",16,32,1024,0,5,"cpu/tx-start/",0,153,"cnn_news20","0-e+02"
"cnn","news20",16,32,1024,0,5,"node-store-misses",0,153,"cnn_news20","0-e+02"
"cnn","news20",16,32,1024,0,5,"node-stores",625694.211921,153,"cnn_news20","e+04-e+06"
"cnn","news20",16,32,1024,0,5,"cpu/topdown-slots-retired/",2533202514.58278,153,"cnn_news20",">e+09"
"cnn","news20",16,32,1024,0,5,"dTLB-load-misses",456915.569536,153,"cnn_news20","e+04-e+06"
"cnn","news20",16,32,1024,0,5,"cache-misses",6974618.450331,153,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,5,"msr/mperf/",3743987485.86755,153,"cnn_news20",">e+09"
"cnn","news20",16,32,1024,0,5,"cpu/branch-instructions/",65335184.099338,153,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,5,"msr/smi/",0,153,"cnn_news20","0-e+02"
"cnn","news20",16,32,1024,0,5,"cache-references",68291001.516556,153,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,5,"dTLB-stores",40350865.735099,153,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,5,"cpu/topdown-slots-issued/",2546986605.88742,153,"cnn_news20",">e+09"
"cnn","news20",16,32,1024,0,5,"iTLB-load-misses",17947.165563,153,"cnn_news20","e+04-e+06"
"cnn","news20",16,32,1024,0,5,"cpu/cache-references/",68144572.18543,153,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,5,"L1-icache-load-misses",825035.18543,153,"cnn_news20","e+04-e+06"
"cnn","news20",16,32,1024,0,5,"cpu/bus-cycles/",23569357.364238,153,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,5,"branch-loads",62803962.516556,153,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,5,"cpu/cache-misses/",7869073.125828,153,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,5,"L1-dcache-load-misses",60600409.89404,153,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,5,"cpu/mem-stores/",40053519.397351,153,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,5,"cpu/topdown-total-slots/",1566477056.75497,153,"cnn_news20",">e+09"
"cnn","news20",16,32,1024,0,5,"dTLB-store-misses",33539.907285,153,"cnn_news20","e+04-e+06"
"cnn","news20",16,32,1024,0,5,"msr/pperf/",782593833.543046,153,"cnn_news20",">e+09"
"cnn","news20",16,32,1024,0,5,"cpu/topdown-fetch-bubbles/",42823576.039735,153,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,5,"cpu-cycles",782334221.397351,153,"cnn_news20",">e+09"
"cnn","news20",16,32,1024,0,5,"L1-dcache-loads",986541007.668874,153,"cnn_news20",">e+09"
"cnn","news20",16,32,1024,0,5,"LLC-loads",7646923.039735,153,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,5,"branches",63076695.986755,153,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,5,"cpu/instructions/",2566235235.36424,153,"cnn_news20",">e+09"
"cnn","news20",16,32,1024,0,5,"cpu/el-commit/",0,153,"cnn_news20","0-e+02"
"cnn","news20",16,32,1024,0,5,"cpu/el-abort/",0,153,"cnn_news20","0-e+02"
"cnn","news20",16,32,1024,0,3,"cpu/topdown-recovery-bubbles/",3374317.957317,165,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,3,"node-loads",442229.737805,165,"cnn_news20","e+04-e+06"
"cnn","news20",16,32,1024,0,3,"cpu/tx-capacity/",0,165,"cnn_news20","0-e+02"
"cnn","news20",16,32,1024,0,3,"branch-load-misses",254177.932927,165,"cnn_news20","e+04-e+06"
"cnn","news20",16,32,1024,0,3,"cpu/mem-loads/",0,165,"cnn_news20","0-e+02"
"cnn","news20",16,32,1024,0,3,"cpu/tx-conflict/",0,165,"cnn_news20","0-e+02"
"cnn","news20",16,32,1024,0,3,"cpu/el-capacity/",0,165,"cnn_news20","0-e+02"
"cnn","news20",16,32,1024,0,3,"LLC-store-misses",725015.420732,165,"cnn_news20","e+04-e+06"
"cnn","news20",16,32,1024,0,3,"instructions",2519732385.43293,165,"cnn_news20",">e+09"
"cnn","news20",16,32,1024,0,3,"cpu/cycles-ct/",0,165,"cnn_news20","0-e+02"
"cnn","news20",16,32,1024,0,3,"cpu/el-conflict/",0,165,"cnn_news20","0-e+02"
"cnn","news20",16,32,1024,0,3,"cpu/tx-commit/",0,165,"cnn_news20","0-e+02"
"cnn","news20",16,32,1024,0,3,"LLC-load-misses",474690.756098,165,"cnn_news20","e+04-e+06"
"cnn","news20",16,32,1024,0,3,"cpu/cpu-cycles/",782231375.060976,165,"cnn_news20",">e+09"
"cnn","news20",16,32,1024,0,3,"msr/tsc/",3739603720.81707,165,"cnn_news20",">e+09"
"cnn","news20",16,32,1024,0,3,"cpu/el-start/",0,165,"cnn_news20","0-e+02"
"cnn","news20",16,32,1024,0,3,"iTLB-loads",18389.634146,165,"cnn_news20","e+04-e+06"
"cnn","news20",16,32,1024,0,3,"dTLB-loads",983803931.140244,165,"cnn_news20",">e+09"
"cnn","news20",16,32,1024,0,3,"cpu/tx-abort/",0,165,"cnn_news20","0-e+02"
"cnn","news20",16,32,1024,0,3,"cpu/branch-misses/",257690.25,165,"cnn_news20","e+04-e+06"
"cnn","news20",16,32,1024,0,3,"branch-misses",263381.445122,165,"cnn_news20","e+04-e+06"
"cnn","news20",16,32,1024,0,3,"bus-cycles",23475559.676829,165,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,3,"L1-dcache-stores",40753749.884146,165,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,3,"msr/aperf/",787169032.365854,165,"cnn_news20",">e+09"
"cnn","news20",16,32,1024,0,3,"node-load-misses",0,165,"cnn_news20","0-e+02"
"cnn","news20",16,32,1024,0,3,"LLC-stores",2102131.04878,165,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,3,"cpu/cycles-t/",0,165,"cnn_news20","0-e+02"
"cnn","news20",16,32,1024,0,3,"cpu/tx-start/",0,165,"cnn_news20","0-e+02"
"cnn","news20",16,32,1024,0,3,"node-store-misses",0,165,"cnn_news20","0-e+02"
"cnn","news20",16,32,1024,0,3,"node-stores",456964.487805,165,"cnn_news20","e+04-e+06"
"cnn","news20",16,32,1024,0,3,"cpu/topdown-slots-retired/",2536880917.81707,165,"cnn_news20",">e+09"
"cnn","news20",16,32,1024,0,3,"dTLB-load-misses",471237.743902,165,"cnn_news20","e+04-e+06"
"cnn","news20",16,32,1024,0,3,"cache-misses",8125289.091463,165,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,3,"msr/mperf/",3738976341.96342,165,"cnn_news20",">e+09"
"cnn","news20",16,32,1024,0,3,"cpu/branch-instructions/",64211993.792683,165,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,3,"msr/smi/",0,165,"cnn_news20","0-e+02"
"cnn","news20",16,32,1024,0,3,"cache-references",65397847.945122,165,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,3,"dTLB-stores",38271417.323171,165,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,3,"cpu/topdown-slots-issued/",2552117660,165,"cnn_news20",">e+09"
"cnn","news20",16,32,1024,0,3,"iTLB-load-misses",14409.469512,165,"cnn_news20","e+04-e+06"
"cnn","news20",16,32,1024,0,3,"cpu/cache-references/",67402799.902439,165,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,3,"L1-icache-load-misses",1032520.439024,165,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,3,"cpu/bus-cycles/",23532538.335366,165,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,3,"branch-loads",63972476.054878,165,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,3,"cpu/cache-misses/",8040438.02439,165,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,3,"L1-dcache-load-misses",59248532.280488,165,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,3,"cpu/mem-stores/",38717193.158537,165,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,3,"cpu/topdown-total-slots/",1563923586.96341,165,"cnn_news20",">e+09"
"cnn","news20",16,32,1024,0,3,"dTLB-store-misses",30105.70122,165,"cnn_news20","e+04-e+06"
"cnn","news20",16,32,1024,0,3,"msr/pperf/",781391292.268293,165,"cnn_news20",">e+09"
"cnn","news20",16,32,1024,0,3,"cpu/topdown-fetch-bubbles/",49363774.817073,165,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,3,"cpu-cycles",780687544.859756,165,"cnn_news20",">e+09"
"cnn","news20",16,32,1024,0,3,"L1-dcache-loads",969746890.77439,165,"cnn_news20",">e+09"
"cnn","news20",16,32,1024,0,3,"LLC-loads",8279881,165,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,3,"branches",65533553.353659,165,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,3,"cpu/instructions/",2563868181.98171,165,"cnn_news20",">e+09"
"cnn","news20",16,32,1024,0,3,"cpu/el-commit/",0,165,"cnn_news20","0-e+02"
"cnn","news20",16,32,1024,0,3,"cpu/el-abort/",0,165,"cnn_news20","0-e+02"
"cnn","news20",16,32,1024,0,1,"cpu/topdown-recovery-bubbles/",5917088.468571,176,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,1,"node-loads",450287.497143,176,"cnn_news20","e+04-e+06"
"cnn","news20",16,32,1024,0,1,"cpu/tx-capacity/",691.194286,176,"cnn_news20","e+02-e+04"
"cnn","news20",16,32,1024,0,1,"branch-load-misses",452971.594286,176,"cnn_news20","e+04-e+06"
"cnn","news20",16,32,1024,0,1,"cpu/mem-loads/",353.674286,176,"cnn_news20","e+02-e+04"
"cnn","news20",16,32,1024,0,1,"cpu/tx-conflict/",678.748571,176,"cnn_news20","e+02-e+04"
"cnn","news20",16,32,1024,0,1,"cpu/el-capacity/",717.982857,176,"cnn_news20","e+02-e+04"
"cnn","news20",16,32,1024,0,1,"LLC-store-misses",597804.92,176,"cnn_news20","e+04-e+06"
"cnn","news20",16,32,1024,0,1,"instructions",2376015973.13143,176,"cnn_news20",">e+09"
"cnn","news20",16,32,1024,0,1,"cpu/cycles-ct/",0,176,"cnn_news20","0-e+02"
"cnn","news20",16,32,1024,0,1,"cpu/el-conflict/",524.548571,176,"cnn_news20","e+02-e+04"
"cnn","news20",16,32,1024,0,1,"cpu/tx-commit/",519.217143,176,"cnn_news20","e+02-e+04"
"cnn","news20",16,32,1024,0,1,"LLC-load-misses",467717.914286,176,"cnn_news20","e+04-e+06"
"cnn","news20",16,32,1024,0,1,"cpu/cpu-cycles/",779079386.702857,176,"cnn_news20",">e+09"
"cnn","news20",16,32,1024,0,1,"msr/tsc/",3726447825.41714,176,"cnn_news20",">e+09"
"cnn","news20",16,32,1024,0,1,"cpu/el-start/",823.737143,176,"cnn_news20","e+02-e+04"
"cnn","news20",16,32,1024,0,1,"iTLB-loads",37432.628571,176,"cnn_news20","e+04-e+06"
"cnn","news20",16,32,1024,0,1,"dTLB-loads",920399512.468571,176,"cnn_news20",">e+09"
"cnn","news20",16,32,1024,0,1,"cpu/tx-abort/",177.165714,176,"cnn_news20","e+02-e+04"
"cnn","news20",16,32,1024,0,1,"cpu/branch-misses/",416214.931429,176,"cnn_news20","e+04-e+06"
"cnn","news20",16,32,1024,0,1,"branch-misses",459349.114286,176,"cnn_news20","e+04-e+06"
"cnn","news20",16,32,1024,0,1,"bus-cycles",23417487.805714,176,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,1,"L1-dcache-stores",42399629.845714,176,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,1,"msr/aperf/",784402568.222857,176,"cnn_news20",">e+09"
"cnn","news20",16,32,1024,0,1,"node-load-misses",861.365714,176,"cnn_news20","e+02-e+04"
"cnn","news20",16,32,1024,0,1,"LLC-stores",1593797.605714,176,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,1,"cpu/cycles-t/",0,176,"cnn_news20","0-e+02"
"cnn","news20",16,32,1024,0,1,"cpu/tx-start/",511.12,176,"cnn_news20","e+02-e+04"
"cnn","news20",16,32,1024,0,1,"node-store-misses",74.742857,176,"cnn_news20","0-e+02"
"cnn","news20",16,32,1024,0,1,"node-stores",737875.331429,176,"cnn_news20","e+04-e+06"
"cnn","news20",16,32,1024,0,1,"cpu/topdown-slots-retired/",2411152514.21714,176,"cnn_news20",">e+09"
"cnn","news20",16,32,1024,0,1,"dTLB-load-misses",1602351.417143,176,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,1,"cache-misses",8268404.417143,176,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,1,"msr/mperf/",3725830687.45714,176,"cnn_news20",">e+09"
"cnn","news20",16,32,1024,0,1,"cpu/branch-instructions/",66669988.331429,176,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,1,"msr/smi/",0,176,"cnn_news20","0-e+02"
"cnn","news20",16,32,1024,0,1,"cache-references",66282664.262857,176,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,1,"dTLB-stores",42059910.88,176,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,1,"cpu/topdown-slots-issued/",2432592626.88571,176,"cnn_news20",">e+09"
"cnn","news20",16,32,1024,0,1,"iTLB-load-misses",25147.56,176,"cnn_news20","e+04-e+06"
"cnn","news20",16,32,1024,0,1,"cpu/cache-references/",61963321.902857,176,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,1,"L1-icache-load-misses",1397579.96,176,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,1,"cpu/bus-cycles/",23439877.8,176,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,1,"branch-loads",68739017.302857,176,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,1,"cpu/cache-misses/",7928349.948571,176,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,1,"L1-dcache-load-misses",57627598.44,176,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,1,"cpu/mem-stores/",40074033.177143,176,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,1,"cpu/topdown-total-slots/",1559981165.98857,176,"cnn_news20",">e+09"
"cnn","news20",16,32,1024,0,1,"dTLB-store-misses",69810.862857,176,"cnn_news20","e+04-e+06"
"cnn","news20",16,32,1024,0,1,"msr/pperf/",778378069.108571,176,"cnn_news20",">e+09"
"cnn","news20",16,32,1024,0,1,"cpu/topdown-fetch-bubbles/",62273191.422857,176,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,1,"cpu-cycles",777473876.868571,176,"cnn_news20",">e+09"
"cnn","news20",16,32,1024,0,1,"L1-dcache-loads",913779800.308571,176,"cnn_news20",">e+09"
"cnn","news20",16,32,1024,0,1,"LLC-loads",8800399.285714,176,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,1,"branches",67715288.845714,176,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,1,"cpu/instructions/",2424918639.50857,176,"cnn_news20",">e+09"
"cnn","news20",16,32,1024,0,1,"cpu/el-commit/",751.577143,176,"cnn_news20","e+02-e+04"
"cnn","news20",16,32,1024,0,1,"cpu/el-abort/",768.262857,176,"cnn_news20","e+02-e+04"
"cnn","news20",16,32,1024,0,4,"cpu/topdown-recovery-bubbles/",3319315.067073,165,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,4,"node-loads",441818.609756,165,"cnn_news20","e+04-e+06"
"cnn","news20",16,32,1024,0,4,"cpu/tx-capacity/",0,165,"cnn_news20","0-e+02"
"cnn","news20",16,32,1024,0,4,"branch-load-misses",263309.804878,165,"cnn_news20","e+04-e+06"
"cnn","news20",16,32,1024,0,4,"cpu/mem-loads/",0,165,"cnn_news20","0-e+02"
"cnn","news20",16,32,1024,0,4,"cpu/tx-conflict/",0,165,"cnn_news20","0-e+02"
"cnn","news20",16,32,1024,0,4,"cpu/el-capacity/",4.939024,165,"cnn_news20","0-e+02"
"cnn","news20",16,32,1024,0,4,"LLC-store-misses",675247.195122,165,"cnn_news20","e+04-e+06"
"cnn","news20",16,32,1024,0,4,"instructions",2527077390.5122,165,"cnn_news20",">e+09"
"cnn","news20",16,32,1024,0,4,"cpu/cycles-ct/",0,165,"cnn_news20","0-e+02"
"cnn","news20",16,32,1024,0,4,"cpu/el-conflict/",0,165,"cnn_news20","0-e+02"
"cnn","news20",16,32,1024,0,4,"cpu/tx-commit/",0,165,"cnn_news20","0-e+02"
"cnn","news20",16,32,1024,0,4,"LLC-load-misses",461001.646341,165,"cnn_news20","e+04-e+06"
"cnn","news20",16,32,1024,0,4,"cpu/cpu-cycles/",781947778.993902,165,"cnn_news20",">e+09"
"cnn","news20",16,32,1024,0,4,"msr/tsc/",3736540125.57317,165,"cnn_news20",">e+09"
"cnn","news20",16,32,1024,0,4,"cpu/el-start/",1.402439,165,"cnn_news20","0-e+02"
"cnn","news20",16,32,1024,0,4,"iTLB-loads",13669.152439,165,"cnn_news20","e+04-e+06"
"cnn","news20",16,32,1024,0,4,"dTLB-loads",968474107.621951,165,"cnn_news20",">e+09"
"cnn","news20",16,32,1024,0,4,"cpu/tx-abort/",0,165,"cnn_news20","0-e+02"
"cnn","news20",16,32,1024,0,4,"cpu/branch-misses/",226121.902439,165,"cnn_news20","e+04-e+06"
"cnn","news20",16,32,1024,0,4,"branch-misses",260085.634146,165,"cnn_news20","e+04-e+06"
"cnn","news20",16,32,1024,0,4,"bus-cycles",23515350.390244,165,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,4,"L1-dcache-stores",40143408.914634,165,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,4,"msr/aperf/",786525888.109756,165,"cnn_news20",">e+09"
"cnn","news20",16,32,1024,0,4,"node-load-misses",0,165,"cnn_news20","0-e+02"
"cnn","news20",16,32,1024,0,4,"LLC-stores",1769421.341463,165,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,4,"cpu/cycles-t/",0,165,"cnn_news20","0-e+02"
"cnn","news20",16,32,1024,0,4,"cpu/tx-start/",0,165,"cnn_news20","0-e+02"
"cnn","news20",16,32,1024,0,4,"node-store-misses",0,165,"cnn_news20","0-e+02"
"cnn","news20",16,32,1024,0,4,"node-stores",746616.884146,165,"cnn_news20","e+04-e+06"
"cnn","news20",16,32,1024,0,4,"cpu/topdown-slots-retired/",2509754667.92073,165,"cnn_news20",">e+09"
"cnn","news20",16,32,1024,0,4,"dTLB-load-misses",565407.481707,165,"cnn_news20","e+04-e+06"
"cnn","news20",16,32,1024,0,4,"cache-misses",7327838.719512,165,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,4,"msr/mperf/",3735916686.34756,165,"cnn_news20",">e+09"
"cnn","news20",16,32,1024,0,4,"cpu/branch-instructions/",63114645.091463,165,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,4,"msr/smi/",0,165,"cnn_news20","0-e+02"
"cnn","news20",16,32,1024,0,4,"cache-references",66898869.719512,165,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,4,"dTLB-stores",40494766.75,165,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,4,"cpu/topdown-slots-issued/",2528887079.91463,165,"cnn_news20",">e+09"
"cnn","news20",16,32,1024,0,4,"iTLB-load-misses",13481.79878,165,"cnn_news20","e+04-e+06"
"cnn","news20",16,32,1024,0,4,"cpu/cache-references/",68165194.902439,165,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,4,"L1-icache-load-misses",958265.036585,165,"cnn_news20","e+04-e+06"
"cnn","news20",16,32,1024,0,4,"cpu/bus-cycles/",23515625.762195,165,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,4,"branch-loads",66193707.457317,165,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,4,"cpu/cache-misses/",7606897.621951,165,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,4,"L1-dcache-load-misses",59423043.603659,165,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,4,"cpu/mem-stores/",39349559.847561,165,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,4,"cpu/topdown-total-slots/",1563533378.70732,165,"cnn_news20",">e+09"
"cnn","news20",16,32,1024,0,4,"dTLB-store-misses",33361.695122,165,"cnn_news20","e+04-e+06"
"cnn","news20",16,32,1024,0,4,"msr/pperf/",780795572.469512,165,"cnn_news20",">e+09"
"cnn","news20",16,32,1024,0,4,"cpu/topdown-fetch-bubbles/",49559700.47561,165,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,4,"cpu-cycles",780608034.036585,165,"cnn_news20",">e+09"
"cnn","news20",16,32,1024,0,4,"L1-dcache-loads",971431739.932927,165,"cnn_news20",">e+09"
"cnn","news20",16,32,1024,0,4,"LLC-loads",7867179.884146,165,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,4,"branches",62932953.804878,165,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,4,"cpu/instructions/",2517306191.31707,165,"cnn_news20",">e+09"
"cnn","news20",16,32,1024,0,4,"cpu/el-commit/",4.75,165,"cnn_news20","0-e+02"
"cnn","news20",16,32,1024,0,4,"cpu/el-abort/",5.29878,165,"cnn_news20","0-e+02"
"cnn","news20",16,32,1024,0,0,"cpu/topdown-recovery-bubbles/",8651089.388778,529,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,0,"node-loads",174354.811623,529,"cnn_news20","e+04-e+06"
"cnn","news20",16,32,1024,0,0,"cpu/tx-capacity/",1.887776,529,"cnn_news20","0-e+02"
"cnn","news20",16,32,1024,0,0,"branch-load-misses",607699.847695,529,"cnn_news20","e+04-e+06"
"cnn","news20",16,32,1024,0,0,"cpu/mem-loads/",0.422846,529,"cnn_news20","0-e+02"
"cnn","news20",16,32,1024,0,0,"cpu/tx-conflict/",1.951904,529,"cnn_news20","0-e+02"
"cnn","news20",16,32,1024,0,0,"cpu/el-capacity/",1.248497,529,"cnn_news20","0-e+02"
"cnn","news20",16,32,1024,0,0,"LLC-store-misses",490138.607214,529,"cnn_news20","e+04-e+06"
"cnn","news20",16,32,1024,0,0,"instructions",1605726817.50701,529,"cnn_news20",">e+09"
"cnn","news20",16,32,1024,0,0,"cpu/cycles-ct/",43.92986,529,"cnn_news20","0-e+02"
"cnn","news20",16,32,1024,0,0,"cpu/el-conflict/",1.052104,529,"cnn_news20","0-e+02"
"cnn","news20",16,32,1024,0,0,"cpu/tx-commit/",1.412826,529,"cnn_news20","0-e+02"
"cnn","news20",16,32,1024,0,0,"LLC-load-misses",189964.016032,529,"cnn_news20","e+04-e+06"
"cnn","news20",16,32,1024,0,0,"cpu/cpu-cycles/",545648331.791583,529,"cnn_news20",">e+09"
"cnn","news20",16,32,1024,0,0,"msr/tsc/",2613241925.71543,529,"cnn_news20",">e+09"
"cnn","news20",16,32,1024,0,0,"cpu/el-start/",1.146293,529,"cnn_news20","0-e+02"
"cnn","news20",16,32,1024,0,0,"iTLB-loads",42106.581162,529,"cnn_news20","e+04-e+06"
"cnn","news20",16,32,1024,0,0,"dTLB-loads",515087794.883768,529,"cnn_news20",">e+09"
"cnn","news20",16,32,1024,0,0,"cpu/tx-abort/",0.635271,529,"cnn_news20","0-e+02"
"cnn","news20",16,32,1024,0,0,"cpu/branch-misses/",572878.609218,529,"cnn_news20","e+04-e+06"
"cnn","news20",16,32,1024,0,0,"branch-misses",603795.725451,529,"cnn_news20","e+04-e+06"
"cnn","news20",16,32,1024,0,0,"bus-cycles",16411209.172345,529,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,0,"L1-dcache-stores",220578618.150301,529,"cnn_news20",">e+09"
"cnn","news20",16,32,1024,0,0,"msr/aperf/",550108162.152305,529,"cnn_news20",">e+09"
"cnn","news20",16,32,1024,0,0,"node-load-misses",1.90982,529,"cnn_news20","0-e+02"
"cnn","news20",16,32,1024,0,0,"LLC-stores",978308.715431,529,"cnn_news20","e+04-e+06"
"cnn","news20",16,32,1024,0,0,"cpu/cycles-t/",0,529,"cnn_news20","0-e+02"
"cnn","news20",16,32,1024,0,0,"cpu/tx-start/",1.266533,529,"cnn_news20","0-e+02"
"cnn","news20",16,32,1024,0,0,"node-store-misses",0.262525,529,"cnn_news20","0-e+02"
"cnn","news20",16,32,1024,0,0,"node-stores",493026.166333,529,"cnn_news20","e+04-e+06"
"cnn","news20",16,32,1024,0,0,"cpu/topdown-slots-retired/",1507302721.47695,529,"cnn_news20",">e+09"
"cnn","news20",16,32,1024,0,0,"dTLB-load-misses",111921.865731,529,"cnn_news20","e+04-e+06"
"cnn","news20",16,32,1024,0,0,"cache-misses",4380669.829659,529,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,0,"msr/mperf/",2612908854.75551,529,"cnn_news20",">e+09"
"cnn","news20",16,32,1024,0,0,"cpu/branch-instructions/",436587589.807615,529,"cnn_news20",">e+09"
"cnn","news20",16,32,1024,0,0,"msr/smi/",0,529,"cnn_news20","0-e+02"
"cnn","news20",16,32,1024,0,0,"cache-references",18369068.194389,529,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,0,"dTLB-stores",221031454.192385,529,"cnn_news20",">e+09"
"cnn","news20",16,32,1024,0,0,"cpu/topdown-slots-issued/",1548895588.83968,529,"cnn_news20",">e+09"
"cnn","news20",16,32,1024,0,0,"iTLB-load-misses",22807.631263,529,"cnn_news20","e+04-e+06"
"cnn","news20",16,32,1024,0,0,"cpu/cache-references/",18332422.04008,529,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,0,"L1-icache-load-misses",1891761.9499,529,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,0,"cpu/bus-cycles/",16402266.733467,529,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,0,"branch-loads",437633886.182365,529,"cnn_news20",">e+09"
"cnn","news20",16,32,1024,0,0,"cpu/cache-misses/",4233596.985972,529,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,0,"L1-dcache-load-misses",9521229.711423,529,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,0,"cpu/mem-stores/",220384127.627255,529,"cnn_news20",">e+09"
"cnn","news20",16,32,1024,0,0,"cpu/topdown-total-slots/",1090357135.002,529,"cnn_news20",">e+09"
"cnn","news20",16,32,1024,0,0,"dTLB-store-misses",48704.729459,529,"cnn_news20","e+04-e+06"
"cnn","news20",16,32,1024,0,0,"msr/pperf/",546421713.332665,529,"cnn_news20",">e+09"
"cnn","news20",16,32,1024,0,0,"cpu/topdown-fetch-bubbles/",341709736.51503,529,"cnn_news20",">e+09"
"cnn","news20",16,32,1024,0,0,"cpu-cycles",544803686.298597,529,"cnn_news20",">e+09"
"cnn","news20",16,32,1024,0,0,"L1-dcache-loads",511714511.116232,529,"cnn_news20",">e+09"
"cnn","news20",16,32,1024,0,0,"LLC-loads",1210560.539078,529,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,0,"branches",437534113.192385,529,"cnn_news20",">e+09"
"cnn","news20",16,32,1024,0,0,"cpu/instructions/",1608620606.87775,529,"cnn_news20",">e+09"
"cnn","news20",16,32,1024,0,0,"cpu/el-commit/",1.366733,529,"cnn_news20","0-e+02"
"cnn","news20",16,32,1024,0,0,"cpu/el-abort/",1.667335,529,"cnn_news20","0-e+02"
"cnn","news20",16,32,1024,0,2,"cpu/topdown-recovery-bubbles/",3948451.745455,167,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,2,"node-loads",449764.89697,167,"cnn_news20","e+04-e+06"
"cnn","news20",16,32,1024,0,2,"cpu/tx-capacity/",43.078788,167,"cnn_news20","0-e+02"
"cnn","news20",16,32,1024,0,2,"branch-load-misses",287517.593939,167,"cnn_news20","e+04-e+06"
"cnn","news20",16,32,1024,0,2,"cpu/mem-loads/",8.775758,167,"cnn_news20","0-e+02"
"cnn","news20",16,32,1024,0,2,"cpu/tx-conflict/",35.236364,167,"cnn_news20","0-e+02"
"cnn","news20",16,32,1024,0,2,"cpu/el-capacity/",13.345455,167,"cnn_news20","0-e+02"
"cnn","news20",16,32,1024,0,2,"LLC-store-misses",494717.206061,167,"cnn_news20","e+04-e+06"
"cnn","news20",16,32,1024,0,2,"instructions",2515459971.72727,167,"cnn_news20",">e+09"
"cnn","news20",16,32,1024,0,2,"cpu/cycles-ct/",0,167,"cnn_news20","0-e+02"
"cnn","news20",16,32,1024,0,2,"cpu/el-conflict/",22.545455,167,"cnn_news20","0-e+02"
"cnn","news20",16,32,1024,0,2,"cpu/tx-commit/",24.830303,167,"cnn_news20","0-e+02"
"cnn","news20",16,32,1024,0,2,"LLC-load-misses",452060.921212,167,"cnn_news20","e+04-e+06"
"cnn","news20",16,32,1024,0,2,"cpu/cpu-cycles/",783314994.4,167,"cnn_news20",">e+09"
"cnn","news20",16,32,1024,0,2,"msr/tsc/",3742495408.58182,167,"cnn_news20",">e+09"
"cnn","news20",16,32,1024,0,2,"cpu/el-start/",30.957576,167,"cnn_news20","0-e+02"
"cnn","news20",16,32,1024,0,2,"iTLB-loads",25208.2,167,"cnn_news20","e+04-e+06"
"cnn","news20",16,32,1024,0,2,"dTLB-loads",975398423.381818,167,"cnn_news20",">e+09"
"cnn","news20",16,32,1024,0,2,"cpu/tx-abort/",17.757576,167,"cnn_news20","0-e+02"
"cnn","news20",16,32,1024,0,2,"cpu/branch-misses/",318477.333333,167,"cnn_news20","e+04-e+06"
"cnn","news20",16,32,1024,0,2,"branch-misses",314413.10303,167,"cnn_news20","e+04-e+06"
"cnn","news20",16,32,1024,0,2,"bus-cycles",23542010.975758,167,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,2,"L1-dcache-stores",42025216.163636,167,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,2,"msr/aperf/",787779751.690909,167,"cnn_news20",">e+09"
"cnn","news20",16,32,1024,0,2,"node-load-misses",67.866667,167,"cnn_news20","0-e+02"
"cnn","news20",16,32,1024,0,2,"LLC-stores",1616704.333333,167,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,2,"cpu/cycles-t/",0,167,"cnn_news20","0-e+02"
"cnn","news20",16,32,1024,0,2,"cpu/tx-start/",15.49697,167,"cnn_news20","0-e+02"
"cnn","news20",16,32,1024,0,2,"node-store-misses",9.157576,167,"cnn_news20","0-e+02"
"cnn","news20",16,32,1024,0,2,"node-stores",514780.690909,167,"cnn_news20","e+04-e+06"
"cnn","news20",16,32,1024,0,2,"cpu/topdown-slots-retired/",2490348812.01212,167,"cnn_news20",">e+09"
"cnn","news20",16,32,1024,0,2,"dTLB-load-misses",781515.884848,167,"cnn_news20","e+04-e+06"
"cnn","news20",16,32,1024,0,2,"cache-misses",8247022.642424,167,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,2,"msr/mperf/",3741873223.88485,167,"cnn_news20",">e+09"
"cnn","news20",16,32,1024,0,2,"cpu/branch-instructions/",67246863.739394,167,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,2,"msr/smi/",0,167,"cnn_news20","0-e+02"
"cnn","news20",16,32,1024,0,2,"cache-references",63917763.630303,167,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,2,"dTLB-stores",40467891.175758,167,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,2,"cpu/topdown-slots-issued/",2503589644.38788,167,"cnn_news20",">e+09"
"cnn","news20",16,32,1024,0,2,"iTLB-load-misses",19229.563636,167,"cnn_news20","e+04-e+06"
"cnn","news20",16,32,1024,0,2,"cpu/cache-references/",65862735.115152,167,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,2,"L1-icache-load-misses",1009628.812121,167,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,2,"cpu/bus-cycles/",23547177.672727,167,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,2,"branch-loads",63996249.933333,167,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,2,"cpu/cache-misses/",7866179.872727,167,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,2,"L1-dcache-load-misses",58895161.660606,167,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,2,"cpu/mem-stores/",37831478.830303,167,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,2,"cpu/topdown-total-slots/",1565920246.14545,167,"cnn_news20",">e+09"
"cnn","news20",16,32,1024,0,2,"dTLB-store-misses",30595.751515,167,"cnn_news20","e+04-e+06"
"cnn","news20",16,32,1024,0,2,"msr/pperf/",781945793.230303,167,"cnn_news20",">e+09"
"cnn","news20",16,32,1024,0,2,"cpu/topdown-fetch-bubbles/",55254117.90303,167,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,2,"cpu-cycles",781378645.230303,167,"cnn_news20",">e+09"
"cnn","news20",16,32,1024,0,2,"L1-dcache-loads",971272210.763636,167,"cnn_news20",">e+09"
"cnn","news20",16,32,1024,0,2,"LLC-loads",6725388.690909,167,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,2,"branches",66552266.036364,167,"cnn_news20","e+06-e+08"
"cnn","news20",16,32,1024,0,2,"cpu/instructions/",2500157088.03636,167,"cnn_news20",">e+09"
"cnn","news20",16,32,1024,0,2,"cpu/el-commit/",24.424242,167,"cnn_news20","0-e+02"
"cnn","news20",16,32,1024,0,2,"cpu/el-abort/",22.442424,167,"cnn_news20","0-e+02"


==> plots/style.inc <==
set style line 4 linecolor rgb "#000000" lt 1 lw 4 pt 7
set style line 1 linecolor rgb "#1b9e77" lt 1 lw 4 pt 2
set style line 2 linecolor rgb "#d95f02" lt 1 lw 4 pt 8
set style line 3 linecolor rgb "#7570b3" lt 1 lw 4 pt 7

#high
set style line 101 linecolor rgb "red" lt 1 dashtype 2 lw 5 pt 6  ps 2
set style line 102 linecolor rgb "red" lt 1 dashtype 2 lw 5 pt 2  ps 2
#low
set style line 103 linecolor rgb "blue" lt 1 dashtype 1 lw 4 pt 6 ps 2
set style line 104 linecolor rgb "blue" lt 1 dashtype 1 lw 4 pt 2 ps 2


#Tune V1
#set style line 1001 linecolor rgb "#66c2a5" lt 1 lw 4 pt 9
set style line 1001 linecolor rgb "#1b9e77" lt 1 lw 4 pt 5
#Tune V2
#set style line 1002 linecolor rgb "#fc8d62" lt 1 lw 4 pt 8
set style line 1002 linecolor rgb "#d95f02" lt 1 lw 4 pt 8
#PipeTune
#set style line 1003 linecolor rgb "#8da0cb" lt 1 lw 4 pt 7
set style line 1003 linecolor rgb "#7570b3" lt 1 lw 4 pt 7

#scatter plots for clustering
#cluster 1
set style line 2001 linecolor rgb "#66c2a5" lt 1 linewidth 3 pt 9  ps 2 dashtype 1 
#cluster 2
set style line 2002 linecolor rgb "#fc8d62" lt 1 linewidth 3 pt 8  ps 2 dashtype 1
set style line 2003 linecolor rgb "#8da0cb" lt 1 lw 4 pt 7 ps 2

set style line 5001 lt 1 lc rgb "#e66101" linewidth 4 pt 3  ps 2 dashtype 1  
set style line 5002 lt 1 lc rgb "#fdb863" linewidth 4 pt 5  ps 2 dashtype 1  
set style line 5003 lt 1 lc rgb "#b2abd2"  linewidth 4 pt 7  ps 2 dashtype 1 
set style line 5004 lt 1 lc rgb "#5e3c99" linewidth 4 pt 6  ps 2 dashtype 1  
set style line 5005 lt 1 lc rgb "#5e3c99"  linewidth 4 pt 11 ps 2 dashtype 1 
set style line 5006 lt 1 lc rgb "#E50000" lw 5 pt 6 ps 1 dt (2,1,2,1) 
set style line 5007 lc rgb "#008F00" lw 3 pt 11 ps 2 dt 1 #green solid line -- down triangle points


==> plots/sys_and_hyper/duration_vs_energy.dat <==
1 6930 1473775 1208 270599
2 12552 2711612 7621 1818120
3 8498 1886535 2391 538305

==> plots/sys_compare/accuracy/accuracy.csv <==
1737.8776667118073,0.05830670926517572,2289.712559938431,0.11615102254850551,1396.5616660118103,0.12644605864944847
3083.2377684116364,0.12199080335407086,4608.048176527023,0.13010068892421833,2534.448954105377,0.18506666666666666
4419.560042381287,0.24741173347491371,5781.766886472702,0.14908317831517406,3525.775687456131,0.43414120126448896
5607.92566204071,0.3131041890440387,7664.61927652359,0.3242811501597444,4598.3797562122345,0.6380927566440855
7670.822280883789, 0.7664291369754552,8949.934649467468,0.6297176035893376,5458.541702032089,0.7948717948717948

==> plots/sys_compare/trialtime/trial_time.csv <==
1737.8776667118073,1737.8776667118073,2289.712559938431,2289.712559938431,1396.5616660118103,1396.5616660118103 3083.2377684116364,1345.360101699829,4608.048176527023,2318.3356165885925,2534.448954105377,1137.887288093567
4419.560042381287,1336.3222739696503,5781.766886472702,1173.7187099456787,3525.775687456131,991.3267333507538 5607.92566204071,1188.3656196594238,7664.61927652359,1882.852390050888,4598.3797562122345,1072.6040687561035
7670.822280883789,2062.8966188430786,8949.934649467468,1285.3153729438782,5458.541702032089,860.1619458198547

==> plots/system/duration_vs_energy.dat <==
""
1 6602 75919
2 7389 108197
3 4271 60373
4 3233.29 51093
5 3466.59 49427.5
""


==> plots/system_offline/duration_vs_energy.dat <==
""
1 6602 75919
2 7389 108197
3 4271 60373
""


==> plots/system_online/duration_vs_energy.dat <==
""
1 6602 75919
2 3233.29 51093
3 3466.59 49427.5
""

